Uncertainty quantification of transition operators in the empirical shell model

While empirical shell model calculations have successfully described low-lying nuclear data for decades, only recently has significant effort been made to quantify the uncertainty in such calculations. Here we quantify the statistical error in effective parameters for transition operators in empirical calculations in the $sd$ ($1s_{1/2}$-$0d_{3/2}$-$0d_{5/2}$) valence space, specifically the quenching of Gamow-Teller transitions, effective charges for electric quadrupole (E2) transitions, and the effective orbital and spin couplings for magnetic dipole (M1) transitions. We find the quenching factor for Gamow-Teller transitions relative to free-space values is tightly constrained and that the isoscalar coupling of E2 is much more tightly constrained than the isovector coupling. For effective M1 couplings, we found isovector components more constrained than isoscalar, but that to get any sensible result we had to fix one of four couplings. This detailed quantification of uncertainties, while highly empirical, nonetheless is an important step towards interpretation of experiments.

==> supplemental_materials/E2_transitions_citations.csv <==
A,Element,Z,N,Energy (keV),Energy Unc (keV),Ji,Thalf,E_gamma (keV),E_gamma Unc (keV),M Gamma,B_exp (W.u.),B_exp Unc (W.u.),twoJi,Include,Nucleus,Jf,twoJf,ni,nf,Citation
18,O,8,10,3554.84,0.4,4,17.2 PS 0.8,1573,,E2,1.19,0.06,8,True,18O,2,4,1,1,"Tilley, Weller, Cheves, Chasteler�|��Nucl. Physics A595, 1 (1995)�|��31-OCT-1994"
18,O,8,10,3920.44,0.14,2,18.4 FS 2,3920,,E2,1.3,0.2,4,True,18O,0,0,2,1,
18,O,8,10,5336.4,0.6,0,139 FS 28,3354,,E2,2,0.4,0,True,18O,2,4,3,1,
18,O,8,10,7116.9,1.2,4,17 FS LT,3197,,E2,2.2,0.6,8,True,18O,2,4,2,2,
18,O,8,10,8213,4,2,1.0 KEV 0.8,4658,,E2,2.4,1,4,True,18O,4,8,4,1,
18,O,8,10,1982.07,0.09,2,1.94 PS 0.05,1982,,E2,3.32,0.09,4,True,18O,0,0,1,1,
18,O,8,10,3633.76,0.11,0,0.96 PS 0.11,1652,,E2,17,2,0,True,18O,2,4,2,1,
18,O,8,10,5254.8,0.9,2,7.0 FS 0.3,1699,,E2,21,12,4,True,18O,4,8,3,1,
18,O,8,10,5254.8,0.9,2,7.0 FS 0.3,1621,,E2,23,15,4,True,18O,0,0,3,2,
19,O,8,11,1471.7,0.4,1/2,0.88 PS 0.12,1471.7,,E2,0.58,0.12,1,True,19O,5/2,5,1,1,"Tilley, Weller, Cheves, Chasteler�|��Nucl. Physics A595, 1 (1995)�|��31-OCT-1994"
19,O,8,11,2371.5,1,9/2,2.4 PS GT,2371.5,,E2,1,LT,9,True,19O,5/2,5,1,1,
20,O,8,12,1673.68,0.15,2,7.3 PS 0.3,1673.6,0.15,[E2],1.8,0.07,4,True,20O,0,0,1,1,"D. R. Tilley, C. Cheves, J. Kelley, S. Raman, H. Weller�|��Nucl. Physics A636, 249 (1998)�|��21-APR-1997�"
22,O,8,14,3199,8,2,0.40 PS 0.15,3199,8,E2,1.2,0.5,4,True,22O,0,0,1,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 127, 69(2015)�|��1-Apr-2015�"
18,F,9,9,4115.9,0.25,3,63 FS 15,4116,,E2,0.15,0.04,6,True,18F,1,2,3,1,"Tilley, Weller, Cheves, Chasteler�|��Nucl. Physics A595, 1 (1995)�|��31-OCT-1994�"
18,F,9,9,6484.9,1.5,3,0.40 KEV 0.1,4784,,E2,0.52,0.35,6,True,18F,1,2,6,2,
18,F,9,9,3358.2,1,3,0.30 PS 0.02,3358,,E2,0.69,0.09,6,True,18F,1,2,2,1,
18,F,9,9,6310.5,0.8,3,0.95 KEV 0.14,4610,,E2,1,0.4,6,True,18F,1,2,5,2,
18,F,9,9,5297.6,1.5,4,21 FS 3,1940,,M1+E2,5.5,2.7,8,True,18F,3,6,2,2,
18,F,9,9,1121.36,0.15,5,162 NS 7,184,,E2,5.78,0.25,10,True,18F,3,6,1,1,
18,F,9,9,937.2,0.06,3,46.9 PS 1.7,937,,E2,5.8,0.2,6,True,18F,1,2,1,1,
18,F,9,9,6310.5,0.8,3,0.95 KEV 0.14,2587,,E2,9,5,6,True,18F,1,2,5,3,
18,F,9,9,5297.6,1.5,4,21 FS 3,2775,,E2,17,6,8,True,18F,2,4,2,1,
18,F,9,9,3358.2,1,3,0.30 PS 0.02,1657,,E2,21,3,6,True,18F,1,2,2,2,
18,F,9,9,6567,1.5,5,0.56 KEV 0.13,3209,,E2,28,6,10,True,18F,3,6,2,2,
19,F,9,10,6070,1,7/2,1.2 KEV,4516,,E2,1.5,1.3,7,True,19F,3/2,3,3,1,"Tilley, Weller, Cheves, Chasteler�|��Nucl. Physics A595, 1 (1995)�|��31-OCT-1994"
19,F,9,10,6330,2,7/2,2.4 KEV,4776,,E2,2.6,0.8,7,True,19F,3/2,3,4,1,
19,F,9,10,4648,1,13/2,2.6 PS 0.3,1868,,E2,3.2,0.4,13,True,19F,9/2,9,1,1,
19,F,9,10,197.143,0.004,5/2,89.3 NS 1,197.1,,E2,6.95,0.08,5,True,19F,1/2,1,1,1,
19,F,9,10,2779.849,0.034,9/2,194 FS 21,2582.7,,E2,8.2,0.9,9,True,19F,5/2,5,1,1,
20,F,9,11,822.73,0.03,4,55 PS 4,822.69,0.04,[E2],2.76,0.29,8,True,20F,2,4,1,1,"D. R. Tilley, C. Cheves, J. Kelley, S. Raman, H. Weller�|��Nucl. Physics A636, 249 (1998)�|��21-APR-1997"
21,F,9,12,279.93,0.06,1/2,6.1 NS 0.6,279.92,0.06,(E2),15.7,1.6,1,True,21F,5/2,5,1,1,"D. R. Tilley, C. Cheves, J. Kelley, S. Raman, H. Weller�|��Nucl. Physics A636, 249 (1998)�|��21-APR-1997"
18,Ne,10,8,3616.4,0.6,2,44 FS +21-14,3616,,E2,0.66,0.33,4,True,18Ne,0,0,2,1,"Tilley, Weller, Cheves, Chasteler�|��Nucl. Physics A595, 1 (1995)�|��31-OCT-1994"
18,Ne,10,8,3576.3,2,0,3 PS 1,1689,,E2,5,2.5,0,True,18Ne,2,4,2,1,
18,Ne,10,8,3376.2,0.4,4,3.0 PS 0.4,1489,,E2,8.9,1.2,8,True,18Ne,2,4,1,1,
18,Ne,10,8,1887.3,0.2,2,0.46 PS 0.04,1887,,E2,17.7,1.8,4,True,18Ne,0,0,1,1,
19,Ne,10,9,4635,4,13/2,0.7 PS GT,1840,,E2,13,LT,13,True,19Ne,9/2,9,1,1,"Tilley, Weller, Cheves, Chasteler�|��Nucl. Physics A595, 1 (1995)�|��31-OCT-1994"
19,Ne,10,9,238.27,0.11,5/2,18.0 NS 0.5,238.3,,E2,13.2,0.5,5,True,19Ne,1/2,1,1,1,
19,Ne,10,9,2794.7,0.6,9/2,97 FS 24,2556.4,,E2,17,4,9,True,19Ne,5/2,5,1,1,
20,Ne,10,10,8777.6,2.2,6,0.11 KEV 0.02,4529.3,2.5,[E2],20,3,12,True,20Ne,4,8,1,1,"D. R. Tilley, C. Cheves, J. Kelley, S. Raman, H. Weller�|��Nucl. Physics A636, 249 (1998)�|��21-APR-1997�"
20,Ne,10,10,1633.674,0.015,2,0.73 PS 0.04,1633.602,0.015,[E2],20.3,1,4,True,20Ne,0,0,1,1,
20,Ne,10,10,4247.7,1.1,4,64 FS 6,2613.8,1.1,[E2],22,2,8,True,20Ne,2,4,1,1,
21,Ne,10,11,6174.2,1.7,5/2,9 FS 4,4429,2,M1+E2,0.04,0.05,5,True,21Ne,7/2,7,4,1,"R. B. Firestone NDS 127, 1 (2015) 15-Jan-2015"
21,Ne,10,11,3735.59,0.14,5/2,10 FS LT,3735.2,0.2,M1+E2,0.3,0.03,5,True,21Ne,3/2,3,2,1,
21,Ne,10,11,3735.59,0.14,5/2,10 FS LT,3384.6,0.2,M1+E2,0.71,0.071,5,True,21Ne,5/2,5,2,1,
21,Ne,10,11,4433.3,0.7,11/2,22 FS 3,1567.2,1,M1+E2,6,4,11,True,21Ne,9/2,9,1,1,
21,Ne,10,11,2866.6,0.2,9/2,40 FS 4,1120,0.3,M1+E2,9,5,9,True,21Ne,7/2,7,1,1,
21,Ne,10,11,1745.91,0.019,7/2,52 FS 4,1395.131,0.017,M1+E2,11,4,7,True,21Ne,5/2,5,1,1,
21,Ne,10,11,6174.2,1.7,5/2,9 FS 4,2438,2,M1+E2,24,19,5,True,21Ne,5/2,5,4,2,
21,Ne,10,11,350.727,0.008,5/2,7.13 PS 0.14,350.725,0.008,M1+E2,24.3,2,5,True,21Ne,3/2,3,1,1,
22,Ne,10,12,5363.4,1.1,2,69 FS 12,4088.4,,M1+E2,0.06,0.03,4,True,22Ne,2,4,3,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 127, 69(2015)�|��1-Apr-2015�"
22,Ne,10,12,5523.3,0.6,4,21 FS 3,4247.9,1,E2,0.084,0.02,8,True,22Ne,2,4,2,1,
22,Ne,10,12,5641.2,0.7,3,3 FS LT,4366.1,1,M1+E2,0.36,0.036,6,True,22Ne,2,4,1,1,
22,Ne,10,12,4456.2,0.9,2,3.7 FS 2.5,4455.7,,E2,0.7,0.5,4,True,22Ne,0,0,2,1,
22,Ne,10,12,7341.2,1.1,4,35 FS 21,3983.5,1,M1+E2,0.7,0.6,8,True,22Ne,4,8,4,1,
22,Ne,10,12,4456.2,0.9,2,3.7 FS 2.5,3181.4,,M1+E2,1,0.8,4,True,22Ne,2,4,2,1,
22,Ne,10,12,6119.9,1.6,2,14 FS 7,4844.8,,M1+E2,2.7,1.4,4,True,22Ne,2,4,4,1,
22,Ne,10,12,1274.537,0.007,2,3.60 PS 0.05,1274.537,0.007,E2,12.76,0.18,4,True,22Ne,0,0,1,1,
22,Ne,10,12,6311,1,6,49 FS 4,2953.6,,[E2],14,1.2,12,True,22Ne,4,8,1,1,
22,Ne,10,12,6345.1,1,4,13 FS 3,2987.7,0.9,M1+E2,16,7,8,True,22Ne,4,8,3,1,
22,Ne,10,12,3357.2,0.5,4,225 FS 4,2082.6,0.5,E2,17.5,0.4,8,True,22Ne,2,4,1,1,
22,Ne,10,12,5329.6,1.3,1,1.2 FS 0.3,4054.6,,M1+E2,31,12,2,True,22Ne,2,4,1,1,
22,Ne,10,12,6119.9,1.6,2,14 FS 7,1663.6,,M1+E2,38,22,4,True,22Ne,2,4,4,2,
22,Ne,10,12,7341.1,1.1,0,3 FS LT,2884.7,,(E2),110,11,0,True,22Ne,2,4,4,2,
22,Ne,10,12,6819.4,1.6,2,3 FS LT,2363.1,,M1+E2,210,21,4,True,22Ne,2,4,5,2,
23,Ne,10,13,1016.926,0.02,1/2,178 PS 10,1016.9,0.02,[E2],0.75,0.05,1,True,23Ne,5/2,5,1,1,"M.S. Basunia, A. Chakraborty�|��Nucl. Data Sheets 171, 1 (2021)�|��1-Jun-2020�"
24,Ne,10,14,1981.6,0.4,2,660 FS 150,1981.6,0.4,E2,6.8,1.6,4,True,24Ne,0,0,1,1,"R.B. Firestone�|��Nucl. Data Sheets 108, 2319 (2007)�|��3-Oct-2006�"
28,Ne,10,18,1304,3,2,5.7 PS 1,1304,3,E2,5,0.8,4,True,28Ne,0,0,1,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 114, 1189 (2013)�|��1-Apr-2013�"
21,Na,11,10,1716.1,0.3,7/2,37 FS 8,1384.1,0.3,M1+E2,16,8,7,True,21Na,5/2,5,1,1,"R.B. Firestone�|��Nucl. Data Sheets 127, 1 (2015)�|��15-Jan-2015�"
21,Na,11,10,1716.1,0.3,7/2,37 FS 8,1715.9,0.7,[E2],21,8,7,True,21Na,3/2,3,1,1,
21,Na,11,10,331.9,0.1,5/2,7.08 PS 0.08,331.91,0.1,M1+E2,39,3,5,True,21Na,3/2,3,1,1,
21,Na,11,10,3544.3,0.4,5/2,15.5 EV 1.4,3544,0.6,M1+E2,40,30,5,True,21Na,3/2,3,2,1,
22,Na,11,11,583.05,0.1,1,243 NS 2,583.04,0.1,E2,0.00944,0.00008,2,True,22Na,3,6,1,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 127, 69(2015)�|��1-Apr-2015�"
22,Na,11,11,3059.4,0.6,2,23 FS 3,2476.2,0.3,M1+E2,0.03,0.02,4,True,22Na,1,2,2,1,
22,Na,11,11,5100.4,1.3,4,38 FS 12,4209.1,,M1+E2,0.12,0.012,8,True,22Na,4,8,3,1,
22,Na,11,11,1936.9,0.2,1,13 FS 4,1936.8,,[E2],2.6,0.9,2,True,22Na,3,6,2,1,
22,Na,11,11,1528.1,0.3,5,3.42 PS 0.24,1528.1,0.2,E2,5.2,0.4,10,True,22Na,3,6,1,1,
22,Na,11,11,3706.7,0.4,6,59 FS 12,2815.8,0.3,E2,11,3,12,True,22Na,4,8,1,1,
22,Na,11,11,4710,0.4,5,37 FS 14,2726,0.4,E2,14,6,10,True,22Na,3,6,3,2,
22,Na,11,11,4710,0.4,5,37 FS 14,1741.3,,E2,14,6,10,True,22Na,3,6,3,3,
22,Na,11,11,1951.8,0.3,2,8 FS 2,1294.8,,[E2],15,5,4,True,22Na,0,0,1,1,
22,Na,11,11,3706.7,0.4,6,59 FS 12,2176.5,1,M1+E2,15,5,12,True,22Na,5,10,1,1,
22,Na,11,11,1528.1,0.3,5,3.42 PS 0.24,637.5,0.2,M1+E2,16,5,10,True,22Na,4,8,1,1,
22,Na,11,11,1983.5,0.5,3,1.47 PS 0.15,1400.4,0.5,E2,18.9,2,6,True,22Na,1,2,2,1,
22,Na,11,11,5100.4,1.3,4,38 FS 12,2039.1,,(E2),21,8,8,True,22Na,2,4,3,2,
22,Na,11,11,890.89,0.2,4,10.0 PS 0.3,890.87,0.2,M1+E2,25.1,0.9,8,True,22Na,3,6,1,1,
23,Na,11,12,3914.6,0.4,5/2,6.9 FS 1.4,3914,1,M1+E2,0.8,0.3,5,True,23Na,3/2,3,2,1,"M.S. Basunia, A. Chakraborty�|��Nucl. Data Sheets 171, 1 (2021)�|��1-Jun-2020�"
23,Na,11,12,6115.1,0.6,11/2,35 FS 9,4038,1,[E2],0.89,0.25,11,True,23Na,7/2,7,2,1,
23,Na,11,12,4775.2,0.5,7/2,1.4 FS LT,4335,1,M1+E2,0.93,0.093,7,True,23Na,5/2,5,2,1,
23,Na,11,12,2982,0.5,3/2,3.3 FS 0.4,2541.3,0.9,M1+E2,1.4,1,3,True,23Na,5/2,5,2,1,
23,Na,11,12,5534.2,0.6,11/2,10.4 FS 0.6,2830,1,M1+E2,1.7,1.1,11,True,23Na,9/2,9,1,1,
23,Na,11,12,7268.1,0.6,13/2,18 FS 6,4564,1,E2,1.8,0.6,13,True,23Na,9/2,9,2,1,
23,Na,11,12,2390.9,0.3,1/2,0.60 PS 0.14,1950.6,0.4,E2,2.9,0.7,1,True,23Na,5/2,5,1,1,
23,Na,11,12,9802.9,0.8,15/2,4.2 FS 1.4,4269,1,E2,3.5,1.4,15,True,23Na,11/2,11,1,1,
23,Na,11,12,5378.56,0.15,5/2,143 AS 21,4937.8,,M1+E2,5,4,5,True,23Na,5/2,5,3,1,
23,Na,11,12,5534.2,0.6,11/2,10.4 FS 0.6,3458,1,E2,6,4,11,True,23Na,7/2,7,1,1,
23,Na,11,12,2076.2,0.4,7/2,27 FS 3,2076.7,0.8,E2,12.2,1.5,7,True,23Na,3/2,3,1,1,
23,Na,11,12,2076.2,0.4,7/2,27 FS 3,1636.6,0.8,M1+E2,14.6,2.2,7,True,23Na,5/2,5,1,1,
23,Na,11,12,6235.4,0.6,13/2,16 FS 8,3531,1,(E2),15,8,13,True,23Na,9/2,9,1,1,
23,Na,11,12,2703.8,0.5,9/2,88 FS 7,2263.3,0.8,E2,17.4,1.4,9,True,23Na,5/2,5,1,1,
23,Na,11,12,3914.6,0.4,5/2,6.9 FS 1.4,1523,1,[E2],28,7,5,True,23Na,1/2,1,2,1,
23,Na,11,12,440.2,0.4,5/2,1.14 PS 0.07,440.5,0.6,M1+E2,32,6,5,True,23Na,3/2,3,1,1,
23,Na,11,12,6735.5,0.2,3/2,415 AS 50,4658.8,,[E2],43,11,3,True,23Na,7/2,7,4,1,
23,Na,11,12,2703.8,0.5,9/2,88 FS 7,627.4,0.6,M1+E2,60,30,9,True,23Na,7/2,7,1,1,
24,Na,11,13,1885.493,0.005,3,26 FS 5,1885.413,0.005,M1+E2,0.41,0.25,6,True,24Na,4,8,2,1,"Authors: M. Shamsuzzoha Basunia, Anagha Chakraborty |  Citation: Nucl. Data Sheets 186, 2 (2022) |  Cutoff date: 31-Mar-2022"
24,Na,11,13,1846.012,0.005,2,180 FS 35,1373.763,0.005,M1+E2,1.2,1,4,True,24Na,1,2,3,1,
25,Na,11,14,2202,1,3/2,25 FS 4,1132.8,1,M1+E2,1.8,6.7,3,True,25Na,1/2,1,2,1,"R.B. Firestone�|��Nucl. Data Sheets 110, 1691 (2009)�|��1-Feb-2008�"
25,Na,11,14,1069.32,0.19,1/2,1.32 PS 0.14,1069.3,,[E2],7.1,1.1,1,True,25Na,5/2,5,1,1,
25,Na,11,14,2202,1,3/2,25 FS 4,2112.5,1,M1+E2,24,5,3,True,25Na,3/2,3,2,1,
26,Na,11,15,406.7,0.5,2,0.18 NS +0.17-0.13,323,,M1+E2,0.5,0.7,4,True,26Na,1,2,2,1,"M.S. Basunia and A.M. Hurst�|��Nucl. Data Sheets 134, 1 (2016)�|��1-Feb-2016�"
26,Na,11,15,406.7,0.5,2,0.18 NS +0.17-0.13,404,3,M1+E2,3,4,4,True,26Na,3,6,2,1,
26,Na,11,15,82.2,0.6,1,9 US 2,84,3,E2,3.6,0.9,2,True,26Na,3,6,1,1,
26,Na,11,15,232.7,0.6,2,0.9 NS +0.6-0.5,232,2,M1+E2,11,10,4,True,26Na,3,6,1,1,
26,Na,11,15,232.7,0.6,2,0.9 NS +0.6-0.5,153,3,M1+E2,19,20,4,True,26Na,1,2,1,1,
22,Mg,12,10,5711.4,0.7,2,28 FS 10,4463.5,1,M1+E2,0.08,0.05,4,True,22Mg,2,4,4,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 127, 69(2015)�|��1-Apr-2015�"
22,Mg,12,10,4402,0.3,2,21 FS LT,4400,50,[E2],0.33,0.033,4,True,22Mg,0,0,2,1,
22,Mg,12,10,3308.22,0.06,4,200 FS 45,2061.09,0.05,E2,21,5,8,True,22Mg,2,4,1,1,
22,Mg,12,10,1247.02,0.03,2,2.0 PS 0.8,1246.98,0.03,E2,26,11,4,True,22Mg,0,0,1,1,
23,Mg,12,11,2051.6,0.4,7/2,65 FS 12,1601.4,1.3,M1+E2,6.5,2.1,7,True,23Mg,5/2,5,1,1,"M.S. Basunia, A. Chakraborty�|��Nucl. Data Sheets 171, 1 (2021)�|��1-Jun-2020�"
23,Mg,12,11,2357,0.7,1/2,575 FS 118,1906,1,[E2],6.9,1.8,1,True,23Mg,5/2,5,1,1,
23,Mg,12,11,6194.7,0.7,13/2,11.9 FS 2.1,3480,1,E2,21.4,4.6,13,True,23Mg,9/2,9,1,1,
23,Mg,12,11,450.7,0.15,5/2,1.15 PS 0.08,450.7,0.15,M1+E2,24,20,5,True,23Mg,3/2,3,1,1,
23,Mg,12,11,2714.5,0.5,9/2,65 FS 8,2263,1,[E2],26.5,3.7,9,True,23Mg,5/2,5,1,1,
24,Mg,12,12,4238.24,0.03,2,41 FS 4,4237.96,0.06,E2,1.94,0.19,4,True,24Mg,0,0,2,1,"R.B. Firestone�|��Nucl. Data Sheets 108, 2319 (2007)�|��3-Oct-2006�"
24,Mg,12,12,5235.12,0.04,3,61 FS 7,3866.19,0.08,M1+E2,2.5,0.3,6,True,24Mg,2,4,1,1,
24,Mg,12,12,4238.24,0.03,2,41 FS 4,2869.5,0.06,M1+E2,3.6,0.4,4,True,24Mg,2,4,2,1,
24,Mg,12,12,6432.3,0.11,0,53 FS 8,2193.4,0.6,E2,8.9,1.4,0,True,24Mg,2,4,2,2,
24,Mg,12,12,1368.672,0.005,2,1.33 PS 0.06,1368.626,0.005,E2,21.5,1,4,True,24Mg,0,0,1,1,
24,Mg,12,12,4122.889,0.012,4,22 FS 2,2754.007,0.011,E2,39,4,8,True,24Mg,2,4,1,1,
24,Mg,12,12,5235.12,0.04,3,61 FS 7,996.83,0.1,M1+E2,58,8,6,True,24Mg,2,4,1,2,
25,Mg,12,13,2737.8,0.3,7/2,290 FS 30,2738,0.6,M1+E2,0.1,0.05,7,True,25Mg,5/2,5,2,1,"R.B. Firestone�|��Nucl. Data Sheets 110, 1691 (2009)�|��1-Feb-2008�"
25,Mg,12,13,1964.624,0.023,5/2,0.70 PS 0.06,1964.501,0.045,M1+E2,0.45,0.12,5,True,25Mg,5/2,5,2,1,
25,Mg,12,13,585.045,0.021,1/2,3.38 NS 0.06,585.028,0.03,E2,0.563,0.01,1,True,25Mg,5/2,5,1,1,
25,Mg,12,13,974.756,0.022,3/2,10.1 PS 1,974.742,0.035,M1+E2,0.91,0.13,3,True,25Mg,5/2,5,1,1,
25,Mg,12,13,2801.46,0.03,3/2,26 FS 3,2216.267,0.05,M1+E2,1.5,1.3,3,True,25Mg,1/2,1,2,1,
25,Mg,12,13,4059.6,0.3,9/2,47 FS 5,4058.9,0.5,E2,1.51,0.17,9,True,25Mg,5/2,5,2,1,
25,Mg,12,13,2801.46,0.03,3/2,26 FS 3,2801.312,0.035,M1+E2,1.7,0.4,3,True,25Mg,5/2,5,2,1,
25,Mg,12,13,4059.6,0.3,9/2,47 FS 5,2450.5,1,M1+E2,2.1,0.8,9,True,25Mg,7/2,7,2,1,
25,Mg,12,13,5461.1,0.3,13/2,1.44 PS 0.13,2055.9,0.2,E2,2.46,0.23,13,True,25Mg,9/2,9,1,1,
25,Mg,12,13,5251.63,0.22,11/2,15 FS 2,1846.4,0.5,M1+E2,3.3,1.2,11,True,25Mg,9/2,9,1,1,
25,Mg,12,13,1964.624,0.023,5/2,0.70 PS 0.06,989.865,0.03,M1+E2,3.5,0.7,5,True,25Mg,3/2,3,2,1,
25,Mg,12,13,2563.36,0.05,1/2,10 FS 5,2563.6,0.4,E2,4,3,1,True,25Mg,5/2,5,2,1,
25,Mg,12,13,5251.63,0.22,11/2,15 FS 2,3639.5,0.3,E2,5.1,1.2,11,True,25Mg,7/2,7,1,1,
25,Mg,12,13,3405.06,0.17,9/2,7.7 FS 0.7,3404.7,0.4,E2,6.8,0.9,9,True,25Mg,5/2,5,1,1,
25,Mg,12,13,5533.8,0.4,11/2,6 FS 2,3922,1.1,[E2],9,4,11,True,25Mg,7/2,7,2,1,
25,Mg,12,13,5251.63,0.22,11/2,15 FS 2,2515.7,1.2,[E2],10.5,1.8,11,True,25Mg,7/2,7,1,2,
25,Mg,12,13,974.756,0.022,3/2,10.1 PS 1,389.71,0.035,M1+E2,11,5,3,True,25Mg,1/2,1,1,1,
25,Mg,12,13,3405.06,0.17,9/2,7.7 FS 0.7,1793.1,0.3,M1+E2,12,6,9,True,25Mg,7/2,7,1,1,
25,Mg,12,13,1964.624,0.023,5/2,0.70 PS 0.06,1379.543,0.03,E2,15.8,1.4,5,True,25Mg,1/2,1,2,1,
25,Mg,12,13,2737.8,0.3,7/2,290 FS 30,773.1,0.7,M1+E2,20,15,7,True,25Mg,5/2,5,2,2,
25,Mg,12,13,2737.8,0.3,7/2,290 FS 30,1763.5,0.7,E2,22.9,2.5,7,True,25Mg,3/2,3,2,1,
25,Mg,12,13,1611.768,0.011,7/2,17 FS 3,1611.712,0.011,M1+E2,24,6,7,True,25Mg,5/2,5,1,1,
25,Mg,12,13,4711.6,0.4,9/2,26 FS 3,2746.9,0.5,E2,30,5,9,True,25Mg,5/2,5,3,2,
25,Mg,12,13,5251.63,0.22,11/2,15 FS 2,1192.4,0.6,M1+E2,80,40,11,True,25Mg,9/2,9,1,2,
26,Mg,12,14,4972.3,0.13,0,446 FS 70,3163.35,,E2,0.06,0.04,0,True,26Mg,2,4,3,1,"M.S. Basunia and A.M. Hurst�|��Nucl. Data Sheets 134, 1 (2016)�|��1-Feb-2016�"
26,Mg,12,14,4350.09,0.04,3,105 FS 28,2541.18,0.06,M1+E2,0.06,0.05,6,True,26Mg,2,4,2,1,
26,Mg,12,14,4835.13,0.05,2,28 FS 6,4834.61,0.18,E2,0.15,0.04,4,True,26Mg,0,0,4,1,
26,Mg,12,14,3941.57,0.04,3,0.83 PS 0.12,1003.25,0.04,M1+E2,0.23,0.37,6,True,26Mg,2,4,1,2,
26,Mg,12,14,4332.52,0.05,2,20 FS 3,4332.2,0.3,[E2],0.24,0.05,4,True,26Mg,0,0,3,1,
26,Mg,12,14,2938.33,0.04,2,141 FS 8,2938.15,0.05,E2,0.39,0.04,4,True,26Mg,0,0,2,1,
26,Mg,12,14,5715.91,0.08,4,53 FS 16,1774,0.9,M1+E2,0.4,0.2,8,True,26Mg,3,6,4,1,
26,Mg,12,14,9111.2,0.5,6,11 FS LE,4792,,[E2],0.8,0.08,12,True,26Mg,4,8,3,1,
26,Mg,12,14,3588.56,0.09,0,6.45 PS 0.48,1779.74,0.08,E2,1.07,0.08,0,True,26Mg,2,4,2,1,
26,Mg,12,14,5476.05,0.07,4,21 FS 6,3667.4,0.5,[E2],1.1,0.4,8,True,26Mg,2,4,3,1,
26,Mg,12,14,6256.2,1.4,0,53 FS 31,4447.1,,E2,1.2,0.8,0,True,26Mg,2,4,4,1,
26,Mg,12,14,9111.2,0.5,6,11 FS LE,4209.4,,[E2],1.4,0.14,12,True,26Mg,4,8,3,2,
26,Mg,12,14,5715.91,0.08,4,53 FS 16,2776.82,0.2,[E2],1.7,0.5,8,True,26Mg,2,4,4,2,
26,Mg,12,14,4901.44,0.07,4,29 FS 6,1962.99,0.24,[E2],2.5,0.6,8,True,26Mg,2,4,2,2,
26,Mg,12,14,4318.89,0.05,4,272 FS 16,2510.01,0.05,[E2],4.5,0.3,8,True,26Mg,2,4,1,1,
26,Mg,12,14,7396,1,5,14 FS LE,1680,1,(M1+E2),4.6,0.46,10,True,26Mg,4,8,2,4,
26,Mg,12,14,6978.3,0.8,5,14 FS 5,3036.5,,E2,4.8,1.9,10,True,26Mg,3,6,1,1,
26,Mg,12,14,2938.33,0.04,2,141 FS 8,1129.61,0.04,M1+E2,6.1,2.1,4,True,26Mg,2,4,2,1,
26,Mg,12,14,4972.3,0.13,0,446 FS 70,2033.88,0.12,E2,7.4,1.3,0,True,26Mg,2,4,3,2,
26,Mg,12,14,9111.2,0.5,6,11 FS LE,3635,,[E2],8.8,0.88,12,True,26Mg,4,8,3,3,
26,Mg,12,14,4350.09,0.04,3,105 FS 28,1411.72,0.04,M1+E2,9,4,6,True,26Mg,2,4,2,2,
26,Mg,12,14,9111.2,0.5,6,11 FS LE,2488,,[E2],9.4,0.94,12,True,26Mg,4,8,3,5,
26,Mg,12,14,5476.05,0.07,4,21 FS 6,1534.49,0.15,M1+E2,12,5,8,True,26Mg,3,6,3,1,
26,Mg,12,14,6978.3,0.8,5,14 FS 5,2076.8,,M1+E2,13,9,10,True,26Mg,4,8,1,2,
26,Mg,12,14,1808.74,0.04,2,476 FS 21,1808.68,0.04,E2,13.4,0.6,4,True,26Mg,0,0,1,1,
26,Mg,12,14,4901.44,0.07,4,29 FS 6,3092.31,0.11,[E2],14,3,8,True,26Mg,2,4,2,1,
26,Mg,12,14,6978.3,0.8,5,14 FS 5,1501.8,1,M1+E2,24,15,10,True,26Mg,4,8,1,3,
27,Mg,12,15,984.88,0.05,3/2,0.97 PS 0.24,984.88,0.08,M1+E2,6,1.9,3,True,27Mg,1/2,1,1,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 112, 1875 (2011)�|��30-Nov-2010�"
27,Mg,12,15,1698.52,0.08,5/2,0.81 PS 0.17,1698.46,0.23,E2,10.1,2.3,5,True,27Mg,1/2,1,1,1,
27,Mg,12,15,3109.73,0.21,7/2,71 FS 18,1169.4,0.25,(M1+E2),40,60,7,True,27Mg,5/2,5,1,2,
28,Mg,12,16,5702.1,0.7,0,0.21 PS 0.03,4227.9,,[E2],0.077,0.012,0,True,28Mg,2,4,3,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 114, 1189 (2013)�|��1-Apr-2013�"
28,Mg,12,16,4878.6,1.3,2,0.08 PS LT,4877,10,E2,0.097,0.0097,4,True,28Mg,0,0,3,1,
28,Mg,12,16,4878.6,1.3,2,0.08 PS LT,3404.9,1.3,M1+E2,0.18,0.018,4,True,28Mg,2,4,3,1,
28,Mg,12,16,3862.15,0.14,0,0.55 PS 0.07,2388.5,0.1,E2,2.6,0.4,0,True,28Mg,2,4,2,1,
28,Mg,12,16,4021,0.5,4,105 FS 35,2547.7,0.6,(E2),10,4,8,True,28Mg,2,4,1,1,
28,Mg,12,16,1473.54,0.1,2,1.2 PS 0.1,1473.5,0.1,E2,13.4,1.2,4,True,28Mg,0,0,1,1,
30,Mg,12,18,1482.8,0.3,2,1.5 PS 0.2,1482.1,0.5,E2,9.5,1.3,4,True,30Mg,0,0,1,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 111, 2331 (2010)�|��30-Jun-2010�"
30,Mg,12,18,1788.2,0.4,0,3.9 NS 0.4,305.5,0.3,E2,9.8,1.1,0,True,30Mg,2,4,2,1,
32,Mg,12,20,885.3,0.1,2,11.4 PS 2,885.3,0.1,(E2),15,3,4,True,32Mg,0,0,1,1,
25,Al,13,12,1789.5,0.5,5/2,393 FS 36,1789.4,0.5,M1+E2,2,0.6,5,True,25Al,5/2,5,2,1,"R.B. Firestone�|��Nucl. Data Sheets 110, 1691 (2009)�|��1-Feb-2008�"
25,Al,13,12,944.9,0.5,3/2,4.3 PS 1.1,944.9,0.5,M1+E2,2,1.5,3,True,25Al,5/2,5,1,1,
25,Al,13,12,451.7,0.5,1/2,2.29 NS 0.04,451.7,0.5,[E2],3.03,0.06,1,True,25Al,5/2,5,1,1,
25,Al,13,12,3424.2,0.8,9/2,9.0 FS 1.4,3423.9,0.8,E2,4.8,1.6,9,True,25Al,5/2,5,1,1,
25,Al,13,12,944.9,0.5,3/2,4.3 PS 1.1,493.3,0.7,M1+E2,5,7,3,True,25Al,1/2,1,1,1,
25,Al,13,12,2720.2,0.5,7/2,201 FS 14,930.7,0.7,M1+E2,8,14,7,True,25Al,5/2,5,2,2,
25,Al,13,12,1789.5,0.5,5/2,393 FS 36,844.6,0.7,M1+E2,8.7,2.3,5,True,25Al,3/2,3,2,1,
25,Al,13,12,3424.2,0.8,9/2,9.0 FS 1.4,1811.6,0.9,M1+E2,12,6,9,True,25Al,7/2,7,1,1,
25,Al,13,12,1612.5,0.5,7/2,12 FS 2,1612.4,0.5,M1+E2,25,12,7,True,25Al,5/2,5,1,1,
26,Al,13,13,2545.367,0.017,3,0.69 PS 0.17,2545.232,,[E2],0.0035,0.0014,6,True,26Al,5,10,3,1,"M.S. Basunia and A.M. Hurst�|��Nucl. Data Sheets 134, 1 (2016)�|��1-Feb-2016�"
26,Al,13,13,3073.63,0.04,3,194 FS 31,3073.43,,[E2],0.018,0.004,6,True,26Al,5,10,4,1,
26,Al,13,13,2365.15,0.018,3,0.8 PS 0.2,2365.034,,[E2],0.019,0.005,6,True,26Al,5,10,2,1,
26,Al,13,13,4773.35,0.06,4,82 FS 12,3014.13,,[E2],0.024,0.007,8,True,26Al,2,4,5,1,
26,Al,13,13,4547.92,0.06,2,11 FS LT,4319.23,,[E2],0.043,0.0043,4,True,26Al,0,0,7,1,
26,Al,13,13,4191.92,0.06,3,5 FS 2,4191.56,,[E2],0.046,0.022,6,True,26Al,5,10,8,1,
26,Al,13,13,5131.93,0.05,4,3 FS LT,3372.66,,[E2],0.046,0.0046,8,True,26Al,2,4,6,1,
26,Al,13,13,4349.34,0.07,3,9 FS 3,4348.95,,[E2],0.053,0.02,6,True,26Al,5,10,9,1,
26,Al,13,13,5513.48,0.04,4,35 FS 4,2852.39,,[E2],0.136,0.022,8,True,26Al,2,4,8,3,
26,Al,13,13,3680.68,0.06,3,8.3 FS 1.4,3680.4,,[E2],0.16,0.04,6,True,26Al,5,10,6,1,
26,Al,13,13,3962.83,0.05,3,37 FS 5,3962.5,,[E2],0.19,0.03,6,True,26Al,5,10,7,1,
26,Al,13,13,4205.86,0.05,4,62 FS 10,2446.7,,[E2],0.25,0.05,8,True,26Al,2,4,3,1,
26,Al,13,13,4952.3,0.04,3,10 FS 3,3894.25,,[E2],0.26,0.09,6,True,26Al,1,2,11,1,
26,Al,13,13,5513.48,0.04,4,35 FS 4,2599.94,,[E2],0.32,0.05,8,True,26Al,2,4,8,4,
26,Al,13,13,5882.65,0.09,3,12 FS LT,4031.69,,[E2],0.4,0.04,6,True,26Al,1,2,12,2,
26,Al,13,13,3596.34,0.04,3,18 FS 3,3596.07,,[E2],0.42,0.08,6,True,26Al,5,10,5,1,
26,Al,13,13,2740.03,0.03,1,31 FS 3,2323.07,,[E2],0.47,0.13,2,True,26Al,3,6,4,1,
26,Al,13,13,4940.79,0.05,5,24 FS 6,1867.09,,[E2],0.56,0.24,10,True,26Al,3,6,3,4,
26,Al,13,13,5513.48,0.04,4,35 FS 4,1762.52,,[E2],0.6,0.17,8,True,26Al,2,4,8,6,
26,Al,13,13,2545.367,0.017,3,0.69 PS 0.17,1487.582,,[E2],0.62,0.16,6,True,26Al,1,2,3,1,
26,Al,13,13,4349.34,0.07,3,9 FS 3,3291.38,,[E2],0.64,0.23,6,True,26Al,1,2,9,1,
26,Al,13,13,3159.889,0.013,2,3.5 FS 0.7,2931.406,,E2,0.72,0.17,4,True,26Al,0,0,5,1,
26,Al,13,13,2545.367,0.017,3,0.69 PS 0.17,2128.421,,M1+E2,0.74,0.22,6,True,26Al,3,6,3,1,
26,Al,13,13,4952.3,0.04,3,10 FS 3,3101.48,,[E2],1.1,0.4,6,True,26Al,1,2,11,2,
26,Al,13,13,5245.28,0.04,4,12 FS 3,1494.33,,[E2],1.1,0.6,8,True,26Al,2,4,7,6,
26,Al,13,13,5513.48,0.04,4,35 FS 4,3754.15,,[E2],1.26,0.15,8,True,26Al,2,4,8,1,
26,Al,13,13,3962.83,0.05,3,37 FS 5,2112.12,,[E2],1.28,0.25,6,True,26Al,1,2,7,2,
26,Al,13,13,3680.68,0.06,3,8.3 FS 1.4,1829.99,,[E2],1.3,0.4,6,True,26Al,1,2,6,2,
26,Al,13,13,3402.65,0.06,5,67 FS 12,3402.41,,(M1+E2),1.5,0.3,10,True,26Al,5,10,2,1,
26,Al,13,13,4940.79,0.05,5,24 FS 6,4523.51,,[E2],1.5,0.4,10,True,26Al,3,6,3,1,
26,Al,13,13,5245.28,0.04,4,12 FS 3,3485.99,,[E2],1.5,0.4,8,True,26Al,2,4,7,1,
26,Al,13,13,5245.28,0.04,4,12 FS 3,1737.59,,[E2],1.6,0.5,8,True,26Al,6,12,7,1,
26,Al,13,13,3962.83,0.05,3,37 FS 5,2904.92,,[E2],1.8,0.3,6,True,26Al,1,2,7,1,
26,Al,13,13,3596.34,0.04,3,18 FS 3,2538.47,,[E2],2.1,0.4,6,True,26Al,1,2,5,1,
26,Al,13,13,3073.63,0.04,3,194 FS 31,2015.81,,[E2],2.3,0.4,6,True,26Al,1,2,4,1,
26,Al,13,13,4952.3,0.04,3,10 FS 3,2212.17,,[E2],2.3,0.8,6,True,26Al,1,2,11,4,
26,Al,13,13,5245.28,0.04,4,12 FS 3,2584.22,,[E2],2.6,0.7,8,True,26Al,2,4,7,3,
26,Al,13,13,2071.64,0.04,1,367 FS 69,1654.73,,[E2],2.9,0.6,2,True,26Al,3,6,3,1,
26,Al,13,13,3680.68,0.06,3,8.3 FS 1.4,2622.8,,[E2],3.1,0.6,6,True,26Al,1,2,6,1,
26,Al,13,13,4205.86,0.05,4,62 FS 10,1292.43,,[E2],3.5,0.7,8,True,26Al,2,4,3,4,
26,Al,13,13,3507.63,0.08,6,17 FS 3,1438.73,,[E2],3.8,1.1,12,True,26Al,4,8,1,1,
26,Al,13,13,5131.93,0.05,4,3 FS LT,1971.96,,[E2],3.8,0.38,8,True,26Al,2,4,6,5,
26,Al,13,13,4773.35,0.06,4,82 FS 12,1859.88,,[E2],3.9,0.6,8,True,26Al,2,4,5,4,
26,Al,13,13,3596.34,0.04,3,18 FS 3,1745.66,,[E2],4.2,0.8,6,True,26Al,1,2,5,2,
26,Al,13,13,1850.62,0.03,1,32 FS 3,1433.73,,[E2],4.4,0.8,2,True,26Al,3,6,2,1,
26,Al,13,13,3402.65,0.06,5,67 FS 12,2985.61,,[E2],4.4,0.8,10,True,26Al,3,6,2,1,
26,Al,13,13,2365.15,0.018,3,0.8 PS 0.2,1307.375,,[E2],5.5,1.4,6,True,26Al,1,2,2,1,
26,Al,13,13,3962.83,0.05,3,37 FS 5,1222.77,,[E2],6,3,6,True,26Al,1,2,7,4,
26,Al,13,13,3073.63,0.04,3,194 FS 31,1222.98,,[E2],6.3,1.1,6,True,26Al,1,2,4,2,
26,Al,13,13,3402.65,0.06,5,67 FS 12,1037.48,,[E2],7.4,1.7,10,True,26Al,3,6,2,2,
26,Al,13,13,416.852,0.003,3,1.20 NS 0.01,416.848,,[E2],8.19,0.12,6,True,26Al,5,10,1,1,
26,Al,13,13,5245.28,0.04,4,12 FS 3,2331.77,,[E2],8.4,2.2,8,True,26Al,2,4,7,4,
26,Al,13,13,3674.92,0.05,4,155 FS 20,1915.81,,[E2],8.5,1.2,8,True,26Al,2,4,2,1,
26,Al,13,13,4940.79,0.05,5,24 FS 6,2575.5,,[E2],9.3,2.4,10,True,26Al,3,6,3,2,
26,Al,13,13,4773.35,0.06,4,82 FS 12,2112.34,,[E2],9.4,1.5,8,True,26Al,2,4,5,3,
26,Al,13,13,2069.47,0.03,2,14 FS 2,1841.09,,E2,12.6,2.4,4,True,26Al,0,0,2,1,
26,Al,13,13,4940.79,0.05,5,24 FS 6,2395.3,,[E2],14,4,10,True,26Al,3,6,3,3,
26,Al,13,13,4205.86,0.05,4,62 FS 10,1544.89,,[E2],18,4,8,True,26Al,2,4,3,3,
27,Al,13,14,4580,0.8,7/2,5.3 FS 0.6,1845,1.1,M1+E2,0.00075,0.00012,7,True,27Al,5/2,5,2,2,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 112, 1875 (2011)�|��30-Nov-2010�"
27,Al,13,14,4410.2,0.4,5/2,1.2 FS 0.1,4409.8,0.5,M1+E2,0.05,0.05,5,True,27Al,5/2,5,3,1,
27,Al,13,14,4580,0.8,7/2,5.3 FS 0.6,2368.7,1.1,M1+E2,0.3,0.5,7,True,27Al,7/2,7,2,1,
27,Al,13,14,4811.6,0.5,5/2,1.5 FS 0.2,3796.8,0.6,M1+E2,0.3,0.3,5,True,27Al,3/2,3,4,1,
27,Al,13,14,4580,0.8,7/2,5.3 FS 0.6,4579.5,0.9,M1+E2,0.31,0.07,7,True,27Al,5/2,5,2,1,
27,Al,13,14,7400,1,11/2,24 FS 10,4395.4,1.3,M1+E2,0.33,0.16,11,True,27Al,9/2,9,4,1,
27,Al,13,14,7400,1,11/2,24 FS 10,2889.5,1.2,M1+E2,0.36,0.21,11,True,27Al,11/2,11,4,1,
27,Al,13,14,6713,1,9/2,7 FS LT,3977.7,1.3,(E2),0.84,0.084,9,True,27Al,5/2,5,4,2,
27,Al,13,14,7400,1,11/2,24 FS 10,1900.1,1.3,M1+E2,0.9,0.7,11,True,27Al,11/2,11,4,2,
27,Al,13,14,5667.3,1.2,9/2,11 FS 3,2662.9,1.5,(M1+E2),1.2,0.8,9,True,27Al,9/2,9,3,1,
27,Al,13,14,5419.9,0.9,9/2,14 FS LT,3208.5,1.1,M1+E2,1.2,0.12,9,True,27Al,7/2,7,2,1,
27,Al,13,14,4811.6,0.5,5/2,1.5 FS 0.2,4811.1,0.6,M1+E2,1.7,0.5,5,True,27Al,5/2,5,4,1,
27,Al,13,14,4510.3,0.5,11/2,222 FS 14,1506,1,M1+E2,3.6,0.6,11,True,27Al,9/2,9,1,1,
27,Al,13,14,4811.6,0.5,5/2,1.5 FS 0.2,2600.3,0.8,M1+E2,3.8,2.5,5,True,27Al,7/2,7,4,1,
27,Al,13,14,4510.3,0.5,11/2,222 FS 14,2299,0.8,(E2),5.6,0.7,11,True,27Al,7/2,7,1,1,
27,Al,13,14,7400,1,11/2,24 FS 10,686.9,1.5,M1+E2,6,7,11,True,27Al,9/2,9,4,4,
27,Al,13,14,3004.2,0.8,9/2,59 FS 3,3004,0.9,E2,7.1,0.4,9,True,27Al,5/2,5,1,1,
27,Al,13,14,1014.56,0.09,3/2,1.49 PS 0.07,1014.52,0.1,M1+E2,7.8,0.7,3,True,27Al,5/2,5,1,1,
27,Al,13,14,843.76,0.09,1/2,35 PS 1,843.76,0.1,E2,7.86,0.23,1,True,27Al,5/2,5,1,1,
27,Al,13,14,5499.8,0.8,11/2,7 FS LT,2495.4,1.2,M1+E2,8.2,0.82,11,True,27Al,9/2,9,2,1,
27,Al,13,14,2734.9,0.7,5/2,8.9 FS 1.2,1720.3,0.8,M1+E2,8.7,1.8,5,True,27Al,3/2,3,2,1,
27,Al,13,14,7400,1,11/2,24 FS 10,2819.8,1.3,E2,10,5,11,True,27Al,7/2,7,4,2,
27,Al,13,14,2212.01,0.1,7/2,26.6 FS 0.6,2212.01,0.1,M1+E2,15,0.6,7,True,27Al,5/2,5,1,1,
28,Al,13,15,2581.81,0.22,5,313 FS 25,2582.2,0.5,[E2],2.9,0.3,10,True,28Al,3,6,1,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 114, 1189 (2013)�|��1-Apr-2013�"
28,Al,13,15,972.35,0.03,0,33 PS 2,941.79,0.06,E2,4.6,0.3,0,True,28Al,2,4,1,1,
29,Al,13,16,3184.54,0.18,5/2,124 FS 23,960.4,0.4,M1+E2,0.5,0.7,5,True,29Al,3/2,3,3,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 113, 909 (2012)�|��1-Jan-2012�"
29,Al,13,16,3184.54,0.18,5/2,124 FS 23,1430.2,0.4,M1+E2,2,1,5,True,29Al,7/2,7,3,1,
29,Al,13,16,1398.05,0.16,1/2,4.5 PS 0.3,1398,0.2,(E2),4.4,0.3,1,True,29Al,5/2,5,1,1,
26,Si,14,12,4139.06,0.2,2,35 FS 3,4141,3,[E2],0.28,0.15,4,True,26Si,0,0,3,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 113, 909 (2012)�|��1-Jan-2012�"
26,Si,14,12,2787.05,0.13,2,146 FS 35,2787,0.2,E2,1.7,0.4,4,True,26Si,0,0,2,1,
26,Si,14,12,4446.37,0.18,4,350 FS LT,2648.7,0.2,(E2),2.3,0.23,8,True,26Si,2,4,2,1,
26,Si,14,12,3336.35,0.22,0,1.52 PS 0.48,1539,0.2,E2,10,5,0,True,26Si,2,4,2,1,
26,Si,14,12,1797.3,0.1,2,440 FS 40,1797.2,0.1,E2,15.3,1.5,4,True,26Si,0,0,1,1,
26,Si,14,12,2787.05,0.13,2,146 FS 35,988.9,0.1,M1+E2,25,24,4,True,26Si,2,4,2,1,
27,Si,14,13,4289.2,0.9,5/2,3.5 FS 1.4,3331.5,,M1+E2,1.4,0.8,5,True,27Si,3/2,3,3,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 112, 1875 (2011)�|��30-Nov-2010�"
27,Si,14,13,2647.6,0.3,5/2,17 FS 2,2647.4,,(M1+E2),1.5,0.5,5,True,27Si,5/2,5,2,1,
27,Si,14,13,2647.6,0.3,5/2,17 FS 2,1690.1,,(M1+E2),2.6,1,5,True,27Si,3/2,3,2,1,
27,Si,14,13,4447.3,0.5,11/2,390 FS 40,2283.5,,(E2),4.2,0.5,11,True,27Si,7/2,7,1,1,
27,Si,14,13,2163.6,0.2,7/2,44 FS 5,2163.5,,(M1+E2),8.5,1.6,7,True,27Si,5/2,5,1,1,
27,Si,14,13,2647.6,0.3,5/2,17 FS 2,1866.6,,(E2),9,3,5,True,27Si,1/2,1,2,1,
27,Si,14,13,957.4,0.2,3/2,1.20 PS 0.08,957.3,,(M1+E2),23,3,3,True,27Si,5/2,5,1,1,
28,Si,14,14,6276.2,0.07,3,0.78 PS 0.06,4496.92,0.25,(M1+E2),0.0013,0.0004,6,True,28Si,2,4,1,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 114, 1189 (2013)�|��1-Apr-2013�"
28,Si,14,14,6690.74,0.15,0,147 FS 10,4910.8,0.5,E2,0.267,0.019,0,True,28Si,2,4,3,1,
28,Si,14,14,9479.49,0.11,2,6 FS 2,4860.7,,(E2),0.44,0.15,4,True,28Si,4,8,7,1,
28,Si,14,14,9479.49,0.11,2,6 FS 2,4498.8,,(E2),0.46,0.22,4,True,28Si,0,0,7,2,
28,Si,14,14,8258.74,0.1,2,10 FS 2,3640.4,,(E2),0.7,0.24,4,True,28Si,4,8,5,1,
28,Si,14,14,8945.2,0.13,5,58 FS 6,4326.6,,(M1+E2),0.76,0.1,10,True,28Si,4,8,1,1,
28,Si,14,14,7933.45,0.1,2,11 FS 2,3315.2,,(E2),1.2,0.23,4,True,28Si,4,8,4,1,
28,Si,14,14,7933.45,0.1,2,11 FS 2,2953.2,,E2,1.8,0.4,4,True,28Si,0,0,4,2,
28,Si,14,14,9315.92,0.1,3,1.5 FS 0.6,3039.4,,(M1+E2),3,6,6,True,28Si,3,6,4,1,
28,Si,14,14,8258.74,0.1,2,10 FS 2,3278.4,,E2,5,1.1,4,True,28Si,0,0,5,2,
28,Si,14,14,4979.92,0.08,0,35 FS 2,3200.7,0.5,E2,9.5,0.6,0,True,28Si,2,4,2,1,
28,Si,14,14,8543.56,0.2,6,11.4 FS 1,3925.1,0.3,[E2],10.6,1,12,True,28Si,4,8,1,1,
28,Si,14,14,1779.03,0.011,2,475 FS 17,1778.969,0.011,E2,13.2,0.5,4,True,28Si,0,0,1,1,
28,Si,14,14,4617.86,0.04,4,37 FS 4,2838.29,0.15,(E2),16.4,1.8,8,True,28Si,2,4,1,1,
28,Si,14,14,8945.2,0.13,5,58 FS 6,2057.4,,(M1+E2),18,1.8,10,True,28Si,4,8,1,2,
28,Si,14,14,9417.17,0.14,4,78 FS 12,1483.6,,(E2),23,5,8,True,28Si,2,4,4,4,
29,Si,14,15,5811.7,0.7,7/2,32 FS 12,2745.3,1.1,M1+E2,0.04,0.05,7,True,29Si,5/2,5,3,2,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 114, 1189 (2013)�|��1-Apr-2013�"
29,Si,14,15,4079.9,0.3,7/2,44 FS 12,2051.9,0.5,M1+E2,0.18,0.11,7,True,29Si,5/2,5,1,1,
29,Si,14,15,4895.2,0.4,5/2,12 FS 5,4893.8,1.2,(E2),0.6,0.3,5,True,29Si,1/2,1,3,1,
29,Si,14,15,3067.13,0.05,5/2,33 FS 1,1038.89,0.1,M1+E2,0.7,0.8,5,True,29Si,5/2,5,2,1,
29,Si,14,15,5284.7,0.5,7/2,6 FS 3,3256.3,0.5,M1+E2,1.1,0.6,7,True,29Si,5/2,5,2,1,
29,Si,14,15,1273.387,0.009,3/2,291 FS 10,1273.361,0.009,M1+E2,4.1,0.4,3,True,29Si,1/2,1,1,1,
29,Si,14,15,2425.97,0.03,3/2,18.1 FS 0.7,2425.73,0.2,M1+E2,5.5,2.2,3,True,29Si,1/2,1,2,1,
29,Si,14,15,4079.9,0.3,7/2,44 FS 12,2806.3,0.3,(E2),7.5,2.2,7,True,29Si,3/2,3,1,1,
29,Si,14,15,7139,1,11/2,29 FS 10,1486.9,,(M1+E2),8,4,11,True,29Si,9/2,9,1,2,
29,Si,14,15,3067.13,0.05,5/2,33 FS 1,1793.83,0.08,M1+E2,8.8,1.4,5,True,29Si,3/2,3,2,1,
29,Si,14,15,5652.2,0.7,9/2,51 FS 3,1572.2,0.6,M1+E2,9.9,2.5,9,True,29Si,7/2,7,2,1,
29,Si,14,15,4741.1,0.3,9/2,36 FS 7,2712.8,0.3,(E2),19,4,9,True,29Si,5/2,5,1,1,
30,Si,14,16,6914.79,0.24,2,24 FS LT,4679.2,0.3,M1+E2,0.16,0.016,4,True,30Si,2,4,6,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 111, 2331 (2010)�|��30-Jun-2010�"
30,Si,14,16,4810.31,0.11,2,104 FS 15,4810,0.3,E2,0.17,0.03,4,True,30Si,0,0,3,1,
30,Si,14,16,4810.31,0.11,2,104 FS 15,2574.8,0.5,M1+E2,0.23,0.11,4,True,30Si,2,4,3,1,
30,Si,14,16,4830.85,0.04,3,83 FS 24,2595.39,0.04,M1+E2,0.51,0.17,6,True,30Si,2,4,1,1,
30,Si,14,16,3787.72,0.04,0,8.3 PS 0.5,1552.36,0.04,E2,1.4,AP,0,True,30Si,2,4,2,1,
30,Si,14,16,3769.48,0.04,1,36 FS 9,1534.12,0.04,M1+E2,1.5,1.1,2,True,30Si,2,4,1,1,
30,Si,14,16,3498.49,0.03,2,58 FS 17,3498.33,0.05,E2,1.7,0.5,4,True,30Si,0,0,2,1,
30,Si,14,16,5231.38,0.07,3,43 FS 21,1732.7,0.1,M1+E2,1.8,2,6,True,30Si,2,4,2,2,
30,Si,14,16,4810.31,0.11,2,104 FS 15,1311.8,0.14,M1+E2,2.8,2,4,True,30Si,2,4,3,2,
30,Si,14,16,5372.2,0.6,0,59 FS 21,3136.6,0.7,E2,3.4,1.7,0,True,30Si,2,4,3,1,
30,Si,14,16,5950.73,0.15,4,15 FS 8,2452.6,1.3,(E2),4,3,8,True,30Si,2,4,2,2,
30,Si,14,16,5279.37,0.14,4,83 FS 22,3043.2,0.1,(E2),4.7,1.3,8,True,30Si,2,4,1,1,
30,Si,14,16,2235.322,0.018,2,215 FS 28,2235.23,0.02,E2,8.5,1.1,4,True,30Si,0,0,1,1,
30,Si,14,16,5950.73,0.15,4,15 FS 8,3714.9,0.2,(E2),9,5,8,True,30Si,2,4,2,1,
30,Si,14,16,3498.49,0.03,2,58 FS 17,1263.13,0.03,M1+E2,9,6,4,True,30Si,2,4,2,1,
31,Si,14,17,2788.03,0.07,5/2,14 FS 14,2787.9,1.2,(M1+E2),1.3,1.5,5,True,31Si,3/2,3,2,1,"Authors: Jun Chen and Balraj Singh |  Citation: Nucl. Data Sheets 184, 29 (2022) |  Cutoff date: 24-Jun-2022"
31,Si,14,17,1694.91,0.04,5/2,0.57 PS 0.15,1694.87,0.05,(M1+E2),12,4,5,True,31Si,3/2,3,1,1,
31,Si,14,17,2316.93,0.1,3/2,38 FS 15,2316.8,0.14,(M1+E2),34,3.4,3,True,31Si,3/2,3,2,1,
32,Si,14,18,4230.8,0.8,2,0.26 PS 0.09,4230,1.5,[E2],0.17,0.06,4,True,32Si,0,0,2,1,"Christian Ouellet, Balraj Singh�|��Nucl. Data Sheets 112, 2199 (2011)�|��24-Aug-2011�"
32,Si,14,18,4230.8,0.8,2,0.26 PS 0.09,2289.4,0.8,M1+E2,0.8,0.6,4,True,32Si,2,4,2,1,
32,Si,14,18,4983.9,1.1,0,0.30 PS LT,3042.3,1,[E2],1.2,0.12,0,True,32Si,2,4,2,1,
32,Si,14,18,6242,5,0,55 FS LE,4301,,[E2],1.2,0.12,0,True,32Si,2,4,3,1,
32,Si,14,18,1941.4,0.3,2,0.78 PS 0.22,1941.4,0.3,E2,4.4,1.3,4,True,32Si,0,0,1,1,
34,Si,14,20,3327.14,0.2,2,82 FS 32,3326.96,0.2,[E2],2.6,1,4,True,34Si,0,0,1,1,"Ninel Nica, Balraj Singh�|��Nucl. Data Sheets 113, 1563 (2012)�|��28-May-2012�"
29,P,15,14,1953.91,0.17,5/2,268 FS 21,570.35,,(M1+E2),0.8,2.6,5,True,29P,3/2,3,1,1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 113, 909 (2012) |  Cutoff date: 1-Jan-2012"
29,P,15,14,4080.5,0.3,7/2,11 FS 1,2126.3,,(M1+E2),1.6,0.6,7,True,29P,5/2,5,1,1,
29,P,15,14,2422.7,0.3,3/2,19 FS 3,2422.5,,(M1+E2),2.6,0.7,3,True,29P,1/2,1,2,1,
29,P,15,14,1383.55,0.07,3/2,151 FS 12,1383.48,,(M1+E2),2.7,0.5,3,True,29P,1/2,1,1,1,
29,P,15,14,2422.7,0.3,3/2,19 FS 3,1039.1,,(M1+E2),12,23,3,True,29P,3/2,3,2,1,
29,P,15,14,3105.9,0.3,5/2,23 FS 10,1722.2,,(M1+E2),13,7,5,True,29P,3/2,3,2,1,
30,P,15,15,1454.23,0.02,2,4.5 PS 0.5,1454.23,0.02,M1+E2,0.15,0.04,4,True,30P,1,2,1,1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 111, 2331 (2010) |  Cutoff date: 30-Jun-2010"
30,P,15,15,1973.27,0.04,3,1.9 PS 0.6,1973.27,0.04,(E2+M3),0.75,0.24,6,True,30P,1,2,1,1,
30,P,15,15,2723.72,0.07,2,112 FS 10,2723.72,0.07,M1+E2,5.7,0.6,4,True,30P,1,2,2,1,
30,P,15,15,2538.95,0.05,3,151 FS 14,2538.95,0.05,(E2+M3),6.2,0.6,6,True,30P,1,2,2,1,
30,P,15,15,1973.27,0.04,3,1.9 PS 0.6,1264.57,0.05,(E2+M3),10,3,6,True,30P,1,2,1,2,
31,P,15,16,3295,0.2,5/2,88 FS 10,3294.7,0.7,[E2],0.024,0.005,5,True,31P,1/2,1,2,1,"Christian Ouellet and Balraj Singh�|��Nucl. Data Sheets 114, 209 (2013)�|��15-Feb-2013�"
31,P,15,16,4634.2,0.8,7/2,68 FS 10,3367.6,0.7,[E2],0.1,0.04,7,True,31P,3/2,3,2,1,
31,P,15,16,5891.9,2,9/2,23 FS 6,2477.3,0.6,M1+E2,0.17,0.12,9,True,31P,7/2,7,2,1,
31,P,15,16,7117.7,1,9/2,17 FS LE,3703,,M1+E2,0.2,0.02,9,True,31P,7/2,7,4,1,
31,P,15,16,5773.5,1.6,7/2,22 FS 7,4507,,[E2],0.43,0.18,7,True,31P,3/2,3,3,1,
31,P,15,16,5116,1.5,5/2,10.4 FS 3.5,3849.6,,M1+E2,0.43,0.22,5,True,31P,3/2,3,5,1,
31,P,15,16,3414.6,0.3,7/2,219 FS 17,1181,0.2,M1+E2,0.56,0.22,7,True,31P,5/2,5,1,1,
31,P,15,16,6046.4,2.6,7/2,22 FS 10,3812.3,,M1+E2,0.6,0.4,7,True,31P,5/2,5,4,1,
31,P,15,16,4260.4,1,3/2,10.4 FS 3.5,2994.1,,M1+E2,0.6,0.3,3,True,31P,3/2,3,3,1,
31,P,15,16,6931.4,2,5/2,28 FS LT,4697.2,,M1+E2,0.64,0.064,5,True,31P,5/2,5,7,1,
31,P,15,16,4260.4,1,3/2,10.4 FS 3.5,4260.4,,M1+E2,0.7,0.3,3,True,31P,1/2,1,3,1,
31,P,15,16,4634.2,0.8,7/2,68 FS 10,2399.7,0.5,M1+E2,0.76,0.21,7,True,31P,5/2,5,2,1,
31,P,15,16,4592.5,1,3/2,12 FS 4,4592.5,,[E2],1,0.4,3,True,31P,1/2,1,4,1,
31,P,15,16,4190.9,1,5/2,4.9 FS 2.1,2924.7,0.6,M1+E2,1,1,5,True,31P,3/2,3,3,1,
31,P,15,16,5342.9,1.5,9/2,36 FS 8,3109.4,0.6,E2,1.4,0.4,9,True,31P,5/2,5,1,1,
31,P,15,16,6078.1,1.8,9/2,22 FS 10,2783.6,,[E2],1.5,1.2,9,True,31P,5/2,5,3,2,
31,P,15,16,3506.1,0.6,3/2,8.8 FS 1.3,3506.1,,M1+E2,1.6,0.4,3,True,31P,1/2,1,2,1,
31,P,15,16,6078.1,1.8,9/2,22 FS 10,1444.2,0.3,M1+E2,2.2,3,9,True,31P,7/2,7,3,2,
31,P,15,16,4783.4,1.1,5/2,6.9 FS 2.8,4783.4,,E2,2.4,1,5,True,31P,1/2,1,4,1,
31,P,15,16,5342.9,1.5,9/2,36 FS 8,2048.3,0.4,E2,2.9,1,9,True,31P,5/2,5,1,2,
31,P,15,16,5116,1.5,5/2,10.4 FS 3.5,2882,,M1+E2,3,4,5,True,31P,5/2,5,5,1,
31,P,15,16,6078.1,1.8,9/2,22 FS 10,3844.6,0.1,E2,3.3,1.6,9,True,31P,5/2,5,3,1,
31,P,15,16,4592.5,1,3/2,12 FS 4,3326.1,,M1+E2,4,3,3,True,31P,3/2,3,4,1,
31,P,15,16,3295,0.2,5/2,88 FS 10,2028.8,0.2,M1+E2,4.1,0.6,5,True,31P,3/2,3,2,1,
31,P,15,16,1266.13,0.12,3/2,0.523 PS 0.018,1266.1,0.1,M1+E2,4.2,0.6,3,True,31P,1/2,1,1,1,
31,P,15,16,6452.7,1,11/2,23 FS 10,1819.6,0.6,[E2],4.9,2.3,11,True,31P,7/2,7,1,2,
31,P,15,16,5891.9,2,9/2,23 FS 6,3658.2,0.5,E2,5.4,1.5,9,True,31P,5/2,5,2,1,
31,P,15,16,2233.6,0.1,5/2,269 FS 18,2233.6,0.1,E2,6.4,0.5,5,True,31P,1/2,1,1,1,
31,P,15,16,7442.3,0.3,11/2,10 FS LE,4027.5,0.5,E2,7.6,0.76,11,True,31P,7/2,7,2,1,
31,P,15,16,3414.6,0.3,7/2,219 FS 17,2148.4,0.1,E2,9.5,0.8,7,True,31P,3/2,3,1,1,
31,P,15,16,6452.7,1,11/2,23 FS 10,3039.2,0.4,E2,14,7,11,True,31P,7/2,7,1,1,
31,P,15,16,4634.2,0.8,7/2,68 FS 10,1339.6,0.3,M1+E2,14,4,7,True,31P,5/2,5,2,2,
31,P,15,16,4634.2,0.8,7/2,68 FS 10,1219.4,0.1,M1+E2,18,7,7,True,31P,7/2,7,2,1,
31,P,15,16,3295,0.2,5/2,88 FS 10,1061.6,0.2,M1+E2,25,7,5,True,31P,5/2,5,2,1,
32,P,15,17,3797.3,0.4,3,49 FS 26,3717.8,0.7,M1+E2,0.16,0.21,6,True,32P,2,4,4,1,"Authors: Christian Ouellet, Balraj Singh |  Citation: Nucl. Data Sheets 112, 2199 (2011) |  Cutoff date: 24-Aug-2011"
32,P,15,17,2177.2,0.2,3,53 FS 10,2099,0.3,M1+E2,0.7,0.4,6,True,32P,2,4,2,1,
32,P,15,17,2217.79,0.11,2,166 FS 17,2217.7,0.12,M1+E2,1,0.7,4,True,32P,1,2,3,1,
32,P,15,17,2657.53,0.09,2,8.3 FS 2.8,2657.41,0.1,M1+E2,1.6,0.8,4,True,32P,1,2,4,1,
32,P,15,17,4743.3,0.4,5,,2565.9,0.5,(E2+M3),2.4,0.8,10,True,32P,3,6,1,2,
32,P,15,17,1149.39,0.03,1,183 FS 12,1071.31,0.04,M1+E2,3,3,2,True,32P,2,4,2,1,
32,P,15,17,3004.6,0.8,3,60 FS 3,1681.7,0.9,M1+E2,3.8,1.1,6,True,32P,2,4,3,2,
32,P,15,17,1755,0.1,3,430 FS 28,432.15,0.11,M1+E2,4,7,6,True,32P,2,4,1,2,
32,P,15,17,1755,0.1,3,430 FS 28,1676.89,0.11,M1+E2,6,0.9,6,True,32P,2,4,1,1,
32,P,15,17,3149.3,0.3,4,345 FS 25,1393.9,1.4,M1+E2,6.6,0.6,8,True,32P,3,6,1,1,
32,P,15,17,2217.79,0.11,2,166 FS 17,894.93,0.12,M1+E2,23,6,4,True,32P,2,4,3,2,
33,P,15,18,4048.4,0.5,5/2,62 FS 21,4048,,[E2],0.07,0.05,5,True,33P,1/2,1,3,1,"Jun Chen and Balraj Singh�|��Nucl. Data Sheets 112, 1393 (2011)�|��31-Mar-2011�"
33,P,15,18,4048.4,0.5,5/2,62 FS 21,2616.5,0.8,M1+E2,0.29,0.16,5,True,33P,3/2,3,3,1,
33,P,15,18,3490.6,0.3,5/2,58 FS 12,2058.8,0.4,(M1+E2),0.5,0.6,5,True,33P,3/2,3,2,1,
33,P,15,18,2538.6,0.3,3/2,35 FS 7,2538.5,0.5,(M1+E2),0.5,0.4,3,True,33P,1/2,1,2,1,
33,P,15,18,4193.4,1.2,5/2,104 FS 35,4193.5,2.5,[E2],0.64,0.22,5,True,33P,1/2,1,4,1,
33,P,15,18,1431.7,0.2,3/2,0.43 PS 0.07,1431.7,0.2,M1+E2,10,4,3,True,33P,1/2,1,1,1,
34,P,15,19,1607.77,0.2,1,0.52 PS +0.45-0.14,1607.7,0.5,M1+E2,0.09,0.09,2,True,34P,1,2,2,1,"Authors: Ninel Nica, Balraj Singh |  Citation: Nucl. Data Sheets 113, 1563 (2012) |  Cutoff date: 28-May-2012"
34,P,15,19,1607.77,0.2,1,0.52 PS +0.45-0.14,1178.63,0.19,(M1+E2),24,24,2,True,34P,2,4,2,1,
31,S,16,15,1248.87,0.09,3/2,0.50 PS 0.12,1248.86,0.1,M1+E2,7,2,3,True,31S,1/2,1,1,1,"Christian Ouellet and Balraj Singh�|��Nucl. Data Sheets 114, 209 (2013)�|��15-Feb-2013�"
31,S,16,15,2234.29,0.14,5/2,222 FS 55,2234.2,0.2,E2,7.8,2.2,5,True,31S,1/2,1,1,1,
32,S,16,16,7115.3,1,2,1.73 FS 0.35,4884.2,,M1+E2,2,0.5,4,True,32S,2,4,5,1,"Christian Ouellet and Balraj Singh�|��Nucl. Data Sheets 114, 209 (2013)�|��15-Feb-2013�"
32,S,16,16,6851.5,1.5,4,66 FS 17,2570.8,,E2,8,3,8,True,32S,2,4,3,2,
32,S,16,16,3778.4,1,0,0.89 PS 0.09,1548.8,1.5,[E2],11.8,1.2,0,True,32S,2,4,2,1,
32,S,16,16,4459.1,0.8,4,124 FS 27,2229.4,1.2,E2,14,3,8,True,32S,2,4,1,1,
33,S,16,17,4095.09,0.17,7/2,31 FS 8,4096,0.5,E2,0.09,0.04,7,True,33S,3/2,3,2,1,"Jun Chen and Balraj Singh�|��Nucl. Data Sheets 112, 1393 (2011)�|��31-Mar-2011�"
33,S,16,17,3934.73,0.06,3/2,24 FS 7,3935,0.5,(M1+E2),0.1,0.09,3,True,33S,3/2,3,3,1,
33,S,16,17,3831.6,0.3,5/2,30 FS 8,3831.9,0.9,(M1+E2),0.25,0.09,5,True,33S,3/2,3,3,1,
33,S,16,17,2313.399,0.014,3/2,109 FS 17,2313.34,0.07,M1+E2,0.26,0.13,3,True,33S,3/2,3,2,1,
33,S,16,17,2867.626,0.02,5/2,10.8 FS 3.5,2867.47,0.04,M1+E2,0.6,0.5,5,True,33S,3/2,3,2,1,
33,S,16,17,3934.73,0.06,3/2,24 FS 7,3093.7,0.3,[M1+E2],1,0.4,3,True,33S,1/2,1,3,1,
33,S,16,17,2313.399,0.014,3/2,109 FS 17,1472.411,0.013,M1+E2,1.2,2,3,True,33S,1/2,1,2,1,
33,S,16,17,4095.09,0.17,7/2,31 FS 8,2127.7,0.2,(M1+E2),1.5,0.6,7,True,33S,5/2,5,2,1,
33,S,16,17,4048.56,0.08,9/2,211 FS 53,1079.2,0.1,(M1+E2),2.6,1,9,True,33S,7/2,7,2,1,
33,S,16,17,2867.626,0.02,5/2,10.8 FS 3.5,2026.6,,E2,3.6,1.3,5,True,33S,1/2,1,2,1,
33,S,16,17,840.982,0.012,1/2,1.15 PS 0.12,840.974,0.014,M1+E2,6,4,1,True,33S,3/2,3,1,1,
33,S,16,17,1967.19,0.03,5/2,94 FS 14,1967.2,0.06,M1+E2,8,3,5,True,33S,3/2,3,1,1,
33,S,16,17,1967.19,0.03,5/2,94 FS 14,1126,0.6,E2,37,8,5,True,33S,1/2,1,1,1,
34,S,16,18,4876.839,0.024,3,40 FS 15,2749.24,0.05,M1+E2,0.09,0.06,6,True,34S,2,4,1,1,"Ninel Nica, Balraj Singh�|��Nucl. Data Sheets 113, 1563 (2012)�|��28-May-2012�"
34,S,16,18,5380.99,0.04,1,49 FS LT,3253.21,0.06,M1+E2,0.22,0.022,2,True,34S,2,4,2,1,
34,S,16,18,4889.756,0.022,2,29 FS 10,4889.3,0.08,E2,0.35,0.13,4,True,34S,0,0,4,1,
34,S,16,18,4114.813,0.023,2,73 FS 6,4114.52,0.04,E2,0.57,0.09,4,True,34S,0,0,3,1,
34,S,16,18,3304.212,0.013,2,136 FS 7,3304.031,0.02,E2,0.75,0.04,4,True,34S,0,0,2,1,
34,S,16,18,4876.839,0.024,3,40 FS 15,1572.57,0.05,M1+E2,0.8,0.8,6,True,34S,2,4,1,2,
34,S,16,18,4114.813,0.023,2,73 FS 6,1987.19,0.03,M1+E2,2.3,0.6,4,True,34S,2,4,3,1,
34,S,16,18,3304.212,0.013,2,136 FS 7,1176.65,0.02,M1+E2,3.8,1,4,True,34S,2,4,2,1,
34,S,16,18,3916.408,0.021,0,1.12 PS 0.09,1788.794,0.02,E2,4.2,0.7,0,True,34S,2,4,2,1,
34,S,16,18,2127.564,0.013,2,318 FS 8,2127.499,0.02,E2,6.24,0.16,4,True,34S,0,0,1,1,
34,S,16,18,4688.98,0.05,4,88 FS 4,2561.36,0.05,E2,8.2,1.4,8,True,34S,2,4,1,1,
34,S,16,18,4074.667,0.014,1,17 FS LT,1947.06,0.02,M1+E2,26,2.6,2,True,34S,2,4,1,1,
36,S,16,20,3290.9,0.3,2,83 FS 7,3290.8,0.6,E2,2.83,0.24,4,True,36S,0,0,1,1,"Ninel Nica, John Cameron and Balraj Singh�|��Nucl. Data Sheets 113, 1 (2012)�|��31-Dec-2011�"
33,Cl,17,16,3816.3,0.3,5/2,,3816.1,0.3,M1+E2,0.23,0.023,5,True,33Cl,3/2,3,3,1,"Jun Chen and Balraj Singh�|��Nucl. Data Sheets 112, 1393 (2011)�|��31-Mar-2011�"
33,Cl,17,16,4112.27,0.2,3/2,3 KEV LT,3280,50,M1+E2,0.3,0.03,3,True,33Cl,1/2,1,4,1,
33,Cl,17,16,3816.3,0.3,5/2,,1829.9,,M1+E2,0.9,0.09,5,True,33Cl,5/2,5,3,1,
33,Cl,17,16,3971.2,0.2,3/2,5 KEV 3,3970.9,0.2,M1+E2,1,0.1,3,True,33Cl,3/2,3,3,1,
33,Cl,17,16,2839,0.3,5/2,3 FS 1,2839,0.3,M1+E2,1.6,0.9,5,True,33Cl,3/2,3,2,1,
33,Cl,17,16,2352,0.3,3/2,70 FS 20,2351.9,0.3,M1+E2,2.9,1.1,3,True,33Cl,3/2,3,2,1,
33,Cl,17,16,3816.3,0.3,5/2,,1464.3,,M1+E2,3.3,0.33,5,True,33Cl,3/2,3,3,2,
33,Cl,17,16,2839,0.3,5/2,3 FS 1,2028.4,,[E2],9,5,5,True,33Cl,1/2,1,2,1,
33,Cl,17,16,1986.3,0.3,5/2,55 FS 11,1986.5,0.4,M1+E2,11,3,5,True,33Cl,3/2,3,1,1,
33,Cl,17,16,2352,0.3,3/2,70 FS 20,1541.5,0.5,M1+E2,16,7,3,True,33Cl,1/2,1,2,1,
33,Cl,17,16,2975.4,0.3,7/2,60 FS 14,989.1,,M1+E2,21,9,7,True,33Cl,5/2,5,1,1,
33,Cl,17,16,3816.3,0.3,5/2,,977.3,,M1+E2,42,4.2,5,True,33Cl,5/2,5,3,2,
34,Cl,17,17,4824.2,0.1,5,0.32 PS 0.1,2643.5,0.5,E2,0.06,0.03,10,True,34Cl,3,6,1,2,"Ninel Nica, Balraj Singh�|��Nucl. Data Sheets 113, 1563 (2012)�|��28-May-2012�"
34,Cl,17,17,4824.2,0.1,5,0.32 PS 0.1,4677.4,0.2,E2,0.08,0.03,10,True,34Cl,3,6,1,1,
34,Cl,17,17,1230.26,0.04,2,13.6 PS 0.9,1083.88,0.1,M1+E2,1,0.5,4,True,34Cl,3,6,1,1,
34,Cl,17,17,1887.14,0.05,2,1.2 PS 0.5,1740.74,0.1,M1+E2,1,0.7,4,True,34Cl,3,6,2,1,
34,Cl,17,17,1230.26,0.04,2,13.6 PS 0.9,564.68,0.06,M1+E2,2.9,2.2,4,True,34Cl,1,2,1,2,
34,Cl,17,17,1230.26,0.04,2,13.6 PS 0.9,769.25,0.07,M1+E2,5.3,1.9,4,True,34Cl,1,2,1,1,
34,Cl,17,17,1887.14,0.05,2,1.2 PS 0.5,1426.1,0.1,M1+E2,5.4,2.3,4,True,34Cl,1,2,2,1,
34,Cl,17,17,2376.5,0.4,4,150 FS 17,2230.1,0.4,(M1+E2),6.3,1.6,8,True,34Cl,3,6,1,1,
34,Cl,17,17,2376.5,0.4,4,150 FS 17,1146.3,,E2,20,16,8,True,34Cl,2,4,1,1,
34,Cl,17,17,5314.93,0.17,7,65 PS 8,490.8,0.2,E2,35,5,14,True,34Cl,5,10,1,1,
35,Cl,17,18,3002.3,0.13,5/2,21 FS 4,3002.4,0.4,M1+E2,0.09,0.05,5,True,35Cl,3/2,3,2,1,"Jun Chen, John Cameron and Balraj Singh�|��Nucl. Data Sheets 112,2715 (2011)�|��20-Oct-2011�"
35,Cl,17,18,4111.98,0.24,7/2,49 FS 11,2348.8,,M1+E2,0.27,0.1,7,True,35Cl,5/2,5,2,1,
35,Cl,17,18,3918.49,0.17,3/2,4.9 FS 1.4,3918.4,0.6,M1+E2,0.63,0.22,3,True,35Cl,3/2,3,3,1,
35,Cl,17,18,4111.98,0.24,7/2,49 FS 11,4111.7,,E2,0.72,0.18,7,True,35Cl,3/2,3,2,1,
35,Cl,17,18,2693.75,0.08,3/2,33 FS 6,2693.6,0.1,M1+E2,0.83,0.2,3,True,35Cl,3/2,3,2,1,
35,Cl,17,18,1219.29,0.11,1/2,126 FS 14,1219.3,0.2,M1+E2,2.7,0.5,1,True,35Cl,3/2,3,1,1,
35,Cl,17,18,2645.74,0.08,7/2,159 FS 21,2645.7,0.3,E2,3.7,0.5,7,True,35Cl,3/2,3,1,1,
35,Cl,17,18,2693.75,0.08,3/2,33 FS 6,930.9,0.2,M1+E2,4,3,3,True,35Cl,5/2,5,2,1,
35,Cl,17,18,2645.74,0.08,7/2,159 FS 21,882.84,0.1,M1+E2,4.4,2,7,True,35Cl,5/2,5,1,1,
35,Cl,17,18,3943.82,0.25,9/2,205 FS 35,1297.4,1.5,M1+E2,6.9,2.3,9,True,35Cl,7/2,7,1,1,
35,Cl,17,18,3002.3,0.13,5/2,21 FS 4,1782.9,,E2,7,3,5,True,35Cl,1/2,1,2,1,
35,Cl,17,18,3943.82,0.25,9/2,205 FS 35,2180,1,[E2],7.1,1.3,9,True,35Cl,5/2,5,1,1,
35,Cl,17,18,2693.75,0.08,3/2,33 FS 6,1474.8,0.3,M1+E2,8,4,3,True,35Cl,1/2,1,2,1,
35,Cl,17,18,1763.04,0.07,5/2,0.39 PS 0.04,1763.13,0.1,M1+E2,11.2,1.2,5,True,35Cl,3/2,3,1,1,
36,Cl,17,19,1164.8799,0.0009,1,6.9 PS 0.4,1164.86,0.005,M1+E2,0.5,0.18,2,True,36Cl,2,4,1,1,"Authors: Ninel Nica, John Cameron and Balraj Singh |  Citation: Nucl. Data Sheets 113, 1 (2012) |  Cutoff date: 31-Dec-2011"
36,Cl,17,19,2492.3035,0.0022,2,40 FS 9,1327.396,0.004,M1+E2,3,5,4,True,36Cl,1,2,3,1,
36,Cl,17,19,788.4328,0.0004,3,14.7 PS 1,788.4236,0.0004,M1+E2,10,4,6,True,36Cl,2,4,1,1,
36,Cl,17,19,2492.3035,0.0022,2,40 FS 9,532.904,0.004,M1+E2,3700,370,4,True,36Cl,2,4,3,2,
37,Cl,17,20,4016.27,0.09,3/2,0.11 PS 0.04,4016,,M1+E2,0.042,0.023,3,True,37Cl,3/2,3,4,1,"Authors: John Cameron, Jun Chen and Balraj Singh, Ninel Nica |  Citation: Nucl. Data Sheets 113, 365 (2012) |  Cutoff date: 15-Jan-2012"
37,Cl,17,20,4016.27,0.09,3/2,0.11 PS 0.04,2289.6,,M1+E2,0.08,0.1,3,True,37Cl,1/2,1,4,1,
37,Cl,17,20,4801.21,0.11,5/2,7 FS LT,4800.9,,M1+E2,0.19,0.019,5,True,37Cl,3/2,3,3,1,
37,Cl,17,20,8812.18,0.18,17/2,0.38 PS 0.11,1791.6,0.3,M1+E2,0.3,0.3,17,True,37Cl,15/2,15,2,1,
37,Cl,17,20,5490.68,0.11,5/2,15 FS 6,1782.8,,M1+E2,0.7,0.9,5,True,37Cl,3/2,3,4,3,
37,Cl,17,20,1726.58,0.04,1/2,0.13 PS 0.02,1726.4,0.2,M1+E2,2.3,0.5,1,True,37Cl,3/2,3,1,1,
37,Cl,17,20,3086.12,0.07,5/2,37 FS 8,3086.2,0.2,M1+E2,2.6,0.6,5,True,37Cl,3/2,3,1,1,
37,Cl,17,20,3707.79,0.09,3/2,44 FS 14,1981.2,,M1+E2,5,3,3,True,37Cl,1/2,1,3,1,
37,Cl,17,20,4016.27,0.09,3/2,0.11 PS 0.04,930,,M1+E2,12,10,3,True,37Cl,5/2,5,4,1,
32,Ar,18,14,1867,8,2,0.46 PS 0.12,1867,8,[E2],8.9,2.3,4,True,32Ar,0,0,1,1,"Christian Ouellet, Balraj Singh�|��Nucl. Data Sheets 112, 2199 (2011)�|��24-Aug-2011�"
34,Ar,18,16,3287.7,0.5,2,194 FS 35,3286,4,[E2],0.1,0.07,4,True,34Ar,0,0,2,1,"Ninel Nica, Balraj Singh�|��Nucl. Data Sheets 113, 1563 (2012)�|��28-May-2012�"
34,Ar,18,16,3287.7,0.5,2,194 FS 35,1196.6,0.4,M1+E2,2.4,2,4,True,34Ar,2,4,2,1,
34,Ar,18,16,2091.1,0.3,2,319 FS 42,2091.1,0.3,E2,6.8,0.9,4,True,34Ar,0,0,1,1,
34,Ar,18,16,3873,3,0,187 FS GT,1782,3,[E2],21,2.1,0,True,34Ar,2,4,2,1,
36,Ar,18,18,6356,0.6,4,0.31 PS 0.1,4385.3,,E2,0.07,0.03,8,True,36Ar,2,4,3,1,"Ninel Nica, John Cameron and Balraj Singh�|��Nucl. Data Sheets 113, 1 (2012)�|��31-Dec-2011�"
36,Ar,18,18,4440.11,0.19,2,76 FS 14,4439.8,,E2,0.39,0.08,4,True,36Ar,0,0,2,1,
36,Ar,18,18,7767,0.4,6,76 FS 11,3352.5,0.8,E2,0.75,0.12,12,True,36Ar,4,8,1,1,
36,Ar,18,18,4440.11,0.19,2,76 FS 14,2469.6,,M1+E2,2.3,0.23,4,True,36Ar,2,4,2,1,
36,Ar,18,18,1970.38,0.05,2,328 FS 20,1970.3,,E2,8.2,0.5,4,True,36Ar,0,0,1,1,
36,Ar,18,18,4414.4,0.16,4,76 FS 10,2443.9,,E2,12,1.6,8,True,36Ar,2,4,1,1,
37,Ar,18,19,3601.8,0.4,3/2,23 FS 5,3601.7,0.4,M1+E2,0.24,0.11,3,True,37Ar,3/2,3,2,1,"John Cameron, Jun Chen and Balraj Singh, Ninel Nica�|��Nucl. Data Sheets 113, 365 (2012)�|��15-Jan-2012�"
37,Ar,18,19,6150.45,0.24,13/2,3.1 PS 0.3,937.19,0.18,M1+E2,0.28,0.08,13,True,37Ar,11/2,11,1,1,
37,Ar,18,19,3170,0.5,5/2,56 FS 5,3169.9,0.5,M1+E2,0.73,0.23,5,True,37Ar,3/2,3,2,1,
37,Ar,18,19,2796.15,0.08,5/2,14 FS 4,2796.04,0.22,M1+E2,0.79,0.25,5,True,37Ar,3/2,3,1,1,
37,Ar,18,19,4283.87,0.25,7/2,28 FS 14,1488.1,0.3,M1+E2,1,1.4,7,True,37Ar,5/2,5,2,1,
37,Ar,18,19,3937.1,0.4,3/2,17 FS 10,3936.8,0.6,M1+E2,1.1,0.9,3,True,37Ar,3/2,3,3,1,
37,Ar,18,19,4624.4,0.5,7/2,6.9 FS LT,4624,1,E2,1.9,0.19,7,True,37Ar,3/2,3,3,1,
37,Ar,18,19,2217,0.23,7/2,283 FS 22,2217.1,0.3,E2,4.6,0.5,7,True,37Ar,3/2,3,1,1,
37,Ar,18,19,4743.4,1,7/2,6.9 FS LT,4743.1,1,E2,4.7,0.47,7,True,37Ar,3/2,3,4,1,
37,Ar,18,19,3937.1,0.4,3/2,17 FS 10,2527.2,0.4,M1+E2,6,4,3,True,37Ar,1/2,1,3,1,
37,Ar,18,19,6473.28,0.24,15/2,4.9 PS 0.7,322.8,0.08,M1+E2,9,7,15,True,37Ar,13/2,13,1,1,
38,Ar,18,20,6276.1,0.4,4,81 FS 35,4108.4,,[E2],0.36,0.42,8,True,38Ar,2,4,3,1,"Jun Chen�|��Nucl. Data Sheets 152, 1 (2018)�|��30-Sep-2017�"
38,Ar,18,20,9339.2,0.4,8,73 FS 17,2931,1,[E2],0.8,0.5,16,True,38Ar,6,12,2,1,
38,Ar,18,20,5349.4,0.3,4,0.14 PS 0.04,3182.2,0.7,E2,1,0.5,8,True,38Ar,2,4,1,1,
38,Ar,18,20,3376.9,0.3,0,22.8 PS 1.5,1209.4,0.3,E2,1.26,0.08,0,True,38Ar,2,4,2,1,
38,Ar,18,20,3936.5,0.4,2,43 FS 5,3936.1,0.5,[E2],1.71,0.24,4,True,38Ar,0,0,2,1,
38,Ar,18,20,6408.32,0.1,6,1.0 PS 0.3,1058,1,[E2],1.8,1.2,12,True,38Ar,4,8,1,1,
38,Ar,18,20,6276.1,0.4,4,81 FS 35,2339.5,,[E2],1.9,2.8,8,True,38Ar,2,4,3,2,
38,Ar,18,20,5594.6,0.6,2,60 FS 18,2217.6,,[E2],3.3,2.6,4,True,38Ar,0,0,5,2,
38,Ar,18,20,2167.472,0.012,2,0.458 PS 0.021,2167.405,0.012,E2,3.4,0.16,4,True,38Ar,0,0,1,1,
38,Ar,18,20,6053.2,0.4,4,71 FS 14,2116,1,[E2],5.5,2.7,8,True,38Ar,2,4,2,2,
38,Ar,18,20,9339.2,0.4,8,73 FS 17,1848,1,[E2],5.6,3.3,16,True,38Ar,6,12,2,3,
38,Ar,18,20,8077.2,0.22,7,0.11 PS 0.03,1669,0.3,M1+E2,17,15,14,True,38Ar,6,12,1,1,
38,Ar,18,20,9339.2,0.4,8,73 FS 17,2051.3,0.6,E2,20,8,16,True,38Ar,6,12,2,2,
38,Ar,18,20,6053.2,0.4,4,71 FS 14,1488,1,[E2],25,13,8,True,38Ar,2,4,2,3,
38,Ar,18,20,5349.4,0.3,4,0.14 PS 0.04,784,1,[E2],27,35,8,True,38Ar,2,4,1,3,
38,Ar,18,20,5349.4,0.3,4,0.14 PS 0.04,1413.1,0.4,[E2],28,16,8,True,38Ar,2,4,1,2,
38,Ar,18,20,7288.32,0.24,6,27 FS 13,1236,1,[E2],33,53,12,True,38Ar,4,8,2,2,
38,Ar,18,20,7288.32,0.24,6,27 FS 13,1939.4,0.7,E2,70,70,12,True,38Ar,4,8,2,1,
38,Ar,18,20,4709.3,1,0,1.7 PS +2.1-0.7,772.8,0.9,[E2],160,110,0,True,38Ar,2,4,3,2,
37,K,19,18,2750.22,0.08,5/2,1.4 FS 0.3,2750.1,,M1+E2,2.8,0.9,5,True,37K,3/2,3,1,1,"Authors: John Cameron, Jun Chen and Balraj Singh, Ninel Nica |  Citation: Nucl. Data Sheets 113, 365 (2012) |  Cutoff date: 15-Jan-2012 "
38,K,19,19,1697.65,0.25,1,48 FS 10,1698,,[E2],0.09,0.08,2,True,38K,3,6,2,1,"Jun Chen�|��Nucl. Data Sheets 152, 1 (2018)�|��30-Sep-2017�"
38,K,19,19,2401.12,0.19,2,52 FS 15,1942.5,0.1,M1+E2,0.28,0.26,4,True,38K,1,2,1,1,
38,K,19,19,2401.12,0.19,2,52 FS 15,2270.5,0.9,[E2],1.8,1.4,4,True,38K,0,0,1,1,
38,K,19,19,458.53,0.16,1,7.0 PS 0.6,458.6,0.3,[E2],5.2,1.5,2,True,38K,3,6,1,1,


==> supplemental_materials/GT_transitions_citations.csv <==
,parent,daughter,decay,Zi,Ni,Exi,Ji,ni,Zf,Nf,Exf,Jf,nf,I(%),sigma_I(%),logft,sigma_logft,Bexp,sigma_B,sigma_B/B,include,twoJi,twoJf,Bth,Tmirror,deltaJ,source
9,20F,20Ne,b-,9,11,0,2,1,10,10,1633.7,2,1,99.9913,0.0008,4.9697,0.0011,0.065901084,0.000166917,0.002532844,True,4,4,0.059326,False,0,"Authors: D. R. Tilley, C. Cheves, J. Kelley, S. Raman, H. Weller   Citation:Nuclear Physics A636, 249 (1998)"
10,21F,21Ne,b-,9,12,0,5/2,1,10,11,350.7,5/2,1,74.1,2.2,4.65,0.01,0.137591801,0.003168168,0.023025851,True,5,5,0.101136,False,0,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 127, 1 (2015)"
11,21F,21Ne,b-,9,12,0,5/2,1,10,11,0,3/2,1,9.6,3,5.67,0.16,0.013139915,0.004840924,0.368413615,True,5,3,0.01454,False,-1,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 127, 1 (2015)"
12,21F,21Ne,b-,9,12,0,5/2,1,10,11,1745.91,7/2,1,16.1,1,4.72,0.03,0.117109616,0.008089646,0.069077553,True,5,7,0.096662,False,1,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 127, 1 (2015)"
13,21F,21Ne,b-,9,12,0,5/2,1,10,11,3735.59,5/2,2,0.003,0,7.11,0.05,0.000477081,0.000054926,0.115129255,True,5,5,0.000743,False,0,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 127, 1 (2015)"
14,21F,21Ne,b-,9,12,0,5/2,1,10,11,4525.56,5/2,3,0.043,0.003,5.02,0.03,0.058693844,0.004054427,0.069077553,True,5,5,0.089363,False,0,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 127, 1 (2015)"
15,21F,21Ne,b-,9,12,0,5/2,1,10,11,4684.56,3/2,2,0.077,0.04,4.5,0.3,0.194353585,0.1342547,0.690775528,True,5,3,0.182647,False,-1,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 127, 1 (2015)"
16,22F,22Ne,b-,9,13,0,4,1,10,12,3357.2,4,1,3.1,0.6,6.7,0.1,0.001226288,0.000282363,0.230258509,True,8,8,0.000841,False,0,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 127, 69(2015)"
17,22F,22Ne,b-,9,13,0,4,1,10,12,5523.3,4,2,53.9,0.6,4.79,0.01,0.099676449,0.002295135,0.023025851,True,8,8,0.096495,False,0,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 127, 69(2015)"
18,22F,22Ne,b-,9,13,0,4,1,10,12,5641.2,3,1,16.4,0.7,5.26,0.02,0.033774782,0.001555386,0.046051702,True,8,6,0.032216,False,-1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 127, 69(2015)"
19,22F,22Ne,b-,9,13,0,4,1,10,12,6345,4,3,7,0.3,5.34,0.02,0.02809264,0.001293714,0.046051702,True,8,8,0.011463,False,0,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 127, 69(2015)"
20,22F,22Ne,b-,9,13,0,4,1,10,12,7341,4,4,2.45,0.22,5.3,0.04,0.030802967,0.002837058,0.092103404,True,8,8,0.037716,False,0,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 127, 69(2015)"
21,23F,23Ne,b-,9,14,0,5/2,1,10,13,0,5/2,1,30,8,5.72,0.16,0.011710962,0.004314478,0.368413615,True,5,5,0.014905,False,0,"Authors: M.S. Basunia, A. Chakraborty   Citation:Nuclear Data Sheets 171, 1 (2021)"
22,23F,23Ne,b-,9,14,0,5/2,1,10,13,1822,3/2,1,10.9,0.1,5.66,0.11,0.013445983,0.003405657,0.25328436,True,5,3,0.00718,False,-1,"Authors: M.S. Basunia, A. Chakraborty   Citation:Nuclear Data Sheets 171, 1 (2021)"
23,23F,23Ne,b-,9,14,0,5/2,1,10,13,2314.8,5/2,1,6.3,0.1,5.75,0.15,0.010929305,0.003774848,0.345387764,True,5,5,0.014905,False,0,"Authors: M.S. Basunia, A. Chakraborty   Citation:Nuclear Data Sheets 171, 1 (2021)"
24,23F,23Ne,b-,9,14,0,5/2,1,10,13,3431.8,3/2,2,15.2,1.2,4.96,0.08,0.06738955,0.012413614,0.184206807,True,5,3,0.07858,False,-1,"Authors: M.S. Basunia, A. Chakraborty   Citation:Nuclear Data Sheets 171, 1 (2021)"
25,23F,23Ne,b-,9,14,0,5/2,1,10,13,3830.7,3/2,3,25,4,4.58,0.12,0.161656271,0.044667278,0.276310211,True,5,3,0.004147,False,-1,"Authors: M.S. Basunia, A. Chakraborty   Citation:Nuclear Data Sheets 171, 1 (2021)"
26,23Ne,23Na,b-,10,13,0,5/2,1,11,12,0,3/2,1,66.9,1.3,5.27,0.02,0.033005974,0.001519981,0.046051702,True,5,3,0.013203,False,-1,"Authors: M.S. Basunia, A. Chakraborty   Citation:Nuclear Data Sheets 171, 1 (2021)"
27,23Ne,23Na,b-,10,13,0,5/2,1,11,12,439.99,5/2,1,32,1.3,5.38,0.02,0.025620792,0.001179881,0.046051702,True,5,5,0.014516,False,0,"Authors: M.S. Basunia, A. Chakraborty   Citation:Nuclear Data Sheets 171, 1 (2021)"
28,23Ne,23Na,b-,10,13,0,5/2,1,11,12,2076,7/2,1,1.1,0.04,5.82,0.02,0.009302347,0.000428389,0.046051702,True,5,7,0.001403,False,1,"Authors: M.S. Basunia, A. Chakraborty   Citation:Nuclear Data Sheets 171, 1 (2021)"
29,23Ne,23Na,b-,10,13,0,5/2,1,11,12,2982,3/2,2,0.065,0.003,6.13,0.02,0.004556093,0.000209816,0.046051702,True,5,3,0.008026,False,-1,"Authors: M.S. Basunia, A. Chakraborty   Citation:Nuclear Data Sheets 171, 1 (2021)"
30,24Ne,24Na,b-,10,14,0,0,1,11,13,472.2,1,1,92.1,0.2,4.35,0.01,0.274531736,0.006321327,0.023025851,True,0,2,0.205172,False,1,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 108, 2319 (2007)"
31,24Ne,24Na,b-,10,14,0,0,1,11,13,1346.63,1,2,7.9,0.2,4.39,0.01,0.250375919,0.005765119,0.023025851,True,0,2,0.185368,False,1,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 108, 2319 (2007)"
32,25Ne,25Na,b-,10,15,0,1/2,1,11,14,89.5,3/2,1,76.6,2,4.41,0.02,0.239107146,0.011011291,0.046051702,True,1,3,0.177538,False,1,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 110, 1691 (2009)"
33,25Ne,25Na,b-,10,15,0,1/2,1,11,14,1069.32,1/2,1,19.5,2,4.7,0.06,0.122628822,0.016941798,0.138155106,True,1,1,0.112241,False,0,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 110, 1691 (2009)"
34,25Ne,25Na,b-,10,15,0,1/2,1,11,14,2202,3/2,2,2.1,0.5,5.26,0.13,0.033774782,0.01011001,0.299336062,True,1,3,0.041955,False,1,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 110, 1691 (2009)"
35,25Ne,25Na,b-,10,15,0,1/2,1,11,14,4289,1/2,2,0.53,0.15,4.82,0.16,0.093023474,0.034271114,0.368413615,True,1,1,0.111601,False,0,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 110, 1691 (2009)"
36,26Ne,26Na,b-,10,16,0,0,1,11,15,82,1,1,91.6,0.2,3.87,0.06,0.829072588,0.114540611,0.138155106,True,0,2,0.775948,False,1,"Author: M.S. Basunia and A.M. Hurst   Citation:Nuclear Data Sheets 134, 1 (2016)"
37,27Ne,27Na,b-,10,17,0,3/2,1,11,16,0,5/2,1,59.5,0.3,4.4,0.04,0.244676667,0.022535554,0.092103404,True,3,5,0.238094,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 112, 1875 (2011)"
38,27Ne,27Na,b-,10,17,0,3/2,1,11,16,63,3/2,1,4.2,1.3,5.54,0.14,0.017725258,0.005713948,0.322361913,True,3,3,0.055698,False,0,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 112, 1875 (2011)"
39,27Ne,27Na,b-,10,17,0,3/2,1,11,16,1728,1/2,1,3.4,0.5,5.33,0.07,0.028747002,0.004633469,0.161180957,True,3,1,0.003153,False,-1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 112, 1875 (2011)"
40,28Ne,28Na,b-,10,18,0,0,1,11,17,0,1,1,55,5,4.2,0.1,0.387786384,0.089291115,0.230258509,True,0,2,0.884097,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 114, 1189 (2013)"
41,28Ne,28Na,b-,10,18,0,0,1,11,17,1932.2,1,2,1.7,0.4,5.3,0.1,0.030802967,0.007092645,0.230258509,True,0,2,0.419981,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 114, 1189 (2013)"
42,28Ne,28Na,b-,10,18,0,0,1,11,17,2118.4,1,3,20.1,1.2,4.2,0.1,0.387786384,0.089291115,0.230258509,True,0,2,0.07332,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 114, 1189 (2013)"
43,28Ne,28Na,b-,10,18,0,0,1,11,17,2714.3,1,4,8.5,0.6,4.5,0.1,0.194353585,0.044751567,0.230258509,True,0,2,0.140016,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 114, 1189 (2013)"
44,28Ne,28Na,b-,10,18,0,0,1,11,17,3286.4,1,5,1.3,0.3,5.2,0.1,0.038778638,0.008929111,0.230258509,True,0,2,0.677108,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 114, 1189 (2013)"
45,28Ne,28Na,b-,10,18,0,0,1,11,17,3512.5,1,6,0.9,0.2,5.3,0.1,0.030802967,0.007092645,0.230258509,True,0,2,0.007501,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 114, 1189 (2013)"
46,24Na,24Mg,b-,11,13,472.207,1,1,12,12,0,0,1,0.05,0,5.8,0,0.009740754,0,0,True,2,0,0.039637,False,-1,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 108, 2319 (2007)"
49,25Na,25Mg,b-,11,14,0,5/2,1,12,13,0,5/2,1,62.5,2,5.26,0.1,0.033774782,0.007776931,0.230258509,True,5,5,0.032669,False,0,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 110, 1691 (2009)"
50,25Na,25Mg,b-,11,14,0,5/2,1,12,13,974.7,3/2,1,27.46,0.22,5.04,0.1,0.056052186,0.012906493,0.230258509,True,5,3,0.052726,False,-1,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 110, 1691 (2009)"
51,25Na,25Mg,b-,11,14,0,5/2,1,12,13,1611.772,7/2,1,9.48,0.14,5.03,0.1,0.057357809,0.013207124,0.230258509,True,5,7,0.043079,False,1,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 110, 1691 (2009)"
52,25Na,25Mg,b-,11,14,0,5/2,1,12,13,1964.62,5/2,2,0.44,0.007,6.04,0.1,0.005605219,0.001290649,0.230258509,True,5,5,0.004363,False,0,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 110, 1691 (2009)"
53,25Na,25Mg,b-,11,14,0,5/2,1,12,13,2801.46,3/2,2,0.247,0.004,5.25,0.1,0.034561498,0.007958079,0.230258509,True,5,3,0.048769,False,-1,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 110, 1691 (2009)"
54,26Na,26Mg,b-,11,15,0,3,1,12,14,1808.8,2,1,87.8,0.07,4.71,0.01,0.119837449,0.002759359,0.023025851,True,6,4,0.104038,False,-1,"Author: M.S. Basunia and A.M. Hurst   Citation:Nuclear Data Sheets 134, 1 (2016)"
55,26Na,26Mg,b-,11,15,0,3,1,12,14,2938.26,2,2,0.05,0.04,7.6,0.4,0.000154381,0.00014219,0.921034037,True,6,4,0.001446,False,-1,"Author: M.S. Basunia and A.M. Hurst   Citation:Nuclear Data Sheets 134, 1 (2016)"
56,26Na,26Mg,b-,11,15,0,3,1,12,14,3941,3,1,1.31,0.04,5.87,0.01,0.008290726,0.000190901,0.023025851,True,6,6,0.00466,False,0,"Author: M.S. Basunia and A.M. Hurst   Citation:Nuclear Data Sheets 134, 1 (2016)"
57,26Na,26Mg,b-,11,15,0,3,1,12,14,4319.17,4,1,0.493,0.011,6.15,0.01,0.004351035,0.000100186,0.023025851,True,6,8,0.004996,False,1,"Author: M.S. Basunia and A.M. Hurst   Citation:Nuclear Data Sheets 134, 1 (2016)"
58,26Na,26Mg,b-,11,15,0,3,1,12,14,4332.02,2,3,1.65,0.03,5.62,0.01,0.014743227,0.000339475,0.023025851,True,6,4,0.015237,False,-1,"Author: M.S. Basunia and A.M. Hurst   Citation:Nuclear Data Sheets 134, 1 (2016)"
59,26Na,26Mg,b-,11,15,0,3,1,12,14,4350,3,2,3.17,0.07,5.33,0.01,0.028747002,0.000661924,0.023025851,True,6,6,0.045589,False,0,"Author: M.S. Basunia and A.M. Hurst   Citation:Nuclear Data Sheets 134, 1 (2016)"
60,26Na,26Mg,b-,11,15,0,3,1,12,14,4834.92,2,4,2.378,0.019,5.25,0.01,0.034561498,0.000795808,0.023025851,True,6,4,0.027949,False,-1,"Author: M.S. Basunia and A.M. Hurst   Citation:Nuclear Data Sheets 134, 1 (2016)"
61,26Na,26Mg,b-,11,15,0,3,1,12,14,4901.16,4,2,0.246,0.011,6.21,0.02,0.003789593,0.000174517,0.046051702,True,6,8,0.000409,False,1,"Author: M.S. Basunia and A.M. Hurst   Citation:Nuclear Data Sheets 134, 1 (2016)"
62,26Na,26Mg,b-,11,15,0,3,1,12,14,5291.65,2,5,0.0129,0.011,7.31,0.06,0.000301018,0.0000415872,0.138155106,True,6,4,0.00023,False,-1,"Author: M.S. Basunia and A.M. Hurst   Citation:Nuclear Data Sheets 134, 1 (2016)"
63,27Na,27Mg,b-,11,16,0,5/2,1,12,15,984.7,3/2,1,85.8,1.1,4.3,0.015,0.308029674,0.010638968,0.034538776,True,5,3,0.320296,False,-1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 112, 1875 (2011)"
64,27Na,27Mg,b-,11,16,0,5/2,1,12,15,1698,5/2,1,11.3,0.7,4.99,0.03,0.062891587,0.004344397,0.069077553,True,5,5,0.037969,False,0,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 112, 1875 (2011)"
65,27Na,27Mg,b-,11,16,0,5/2,1,12,15,1940,5/2,2,0.5,0.7,6.3,0.8,0.003080297,0.005674116,1.842068074,True,5,5,0.008306,False,0,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 112, 1875 (2011)"
66,28Na,28Mg,b-,11,17,0,1,1,12,16,0,0,1,60,5,4.6,0.1,0.15438054,0.035547433,0.230258509,True,2,0,0.14829,False,-1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 114, 1189 (2013)"
67,28Na,28Mg,b-,11,17,0,1,1,12,16,1473.55,2,1,11,6,5.1,0.2,0.048819413,0.022482171,0.460517019,True,2,4,0.018087,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 114, 1189 (2013)"
68,28Na,28Mg,b-,11,17,0,1,1,12,16,3862.15,0,2,20.1,1.9,4.42,0.01,0.233664403,0.005380322,0.023025851,True,2,0,0.261556,False,-1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 114, 1189 (2013)"
69,28Na,28Mg,b-,11,17,0,1,1,12,16,4554.6,2,2,1,0.25,5.6,0.1,0.015438054,0.003554743,0.230258509,True,2,4,0.037768,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 114, 1189 (2013)"
70,29Na,29Mg,b-,11,18,0,3/2,1,12,17,0,3/2,1,24,8,5.06,0.15,0.053529422,0.018488407,0.345387764,True,3,3,0.097329,False,0,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 114, 1189 (2013)"
71,27Mg,27Al,b-,12,15,0,1/2,1,13,14,843.8,1/2,1,70.94,0.09,4.7297,0.001,0.114522958,0.000263699,0.002302585,True,1,1,0.111766,False,0,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 114, 1189 (2013)"
72,27Mg,27Al,b-,12,15,0,1/2,1,13,14,1014.6,3/2,1,29.06,0.09,4.934,0.0016,0.071547186,0.00026359,0.003684136,True,1,3,0.063231,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 112, 1875 (2011)"
73,28Mg,28Al,b-,12,16,0,0,1,13,15,1372.9,1,1,94.8,1,4.453,0.009,0.216567137,0.004487978,0.020723266,True,0,2,0.245291,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 114, 1189 (2013)"
74,28Mg,28Al,b-,12,16,0,0,1,13,15,1620.1,1,2,4.9,1,4.57,0.09,0.165421729,0.034280785,0.207232658,True,0,2,0.154281,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 114, 1189 (2013)"
75,29Mg,29Al,b-,12,17,0,3/2,1,13,16,0,5/2,1,27,8,5.32,0.14,0.029416605,0.009482793,0.322361913,True,3,5,0.053037,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 113, 909 (2012)"
76,29Mg,29Al,b-,12,17,0,3/2,1,13,16,3184.5,5/2,3,28,5,4.21,0.09,0.378959288,0.078532741,0.207232658,True,3,5,0.189793,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 113, 909 (2012)"
77,29Mg,29Al,b-,12,17,0,3/2,1,13,16,2224.1,3/2,1,21,6,4.73,0.13,0.114443875,0.034257179,0.299336062,True,3,3,0.06822,False,0,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 113, 909 (2012)"
78,29Mg,29Al,b-,12,17,0,3/2,1,13,16,1398,1/2,1,7,3,5.49,0.19,0.019888066,0.008700853,0.437491168,True,3,1,0.012561,False,-1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 113, 909 (2012)"
79,29Mg,29Al,b-,12,17,0,3/2,1,13,16,2865,3/2,2,7.8,1.5,4.9,0.1,0.077373556,0.01781592,0.230258509,True,3,3,0.070337,False,0,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 113, 909 (2012)"
80,29Mg,29Al,b-,12,17,0,3/2,1,13,16,3061.7,5/2,2,6,1.6,4.93,0.13,0.072209204,0.021614819,0.299336062,True,3,5,0.178166,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 113, 909 (2012)"
81,29Mg,29Al,b-,12,17,0,3/2,1,13,16,3184,5/2,3,28,5,4.21,0.09,0.378959288,0.078532741,0.207232658,True,3,5,0.189793,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 113, 909 (2012)"
82,29Mg,29Al,b-,12,17,0,3/2,1,13,16,3433,1/2,2,3,0.9,5.06,0.14,0.053529422,0.017255847,0.322361913,True,3,1,0.079315,False,-1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 113, 909 (2012)"
83,30Mg,30Al,b-,12,18,0,0,1,13,17,688,1,1,68,20,3.96,0.13,0.673895499,0.201721225,0.299336062,True,0,2,0.911795,False,1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 111, 2331 (2010)"
84,30Mg,30Al,b-,12,18,0,0,1,13,17,2413,1,2,7,1,4.3,0.07,0.308029674,0.049648517,0.161180957,True,0,2,0.476181,False,1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 111, 2331 (2010)"
85,28Al,28Si,b-,13,15,0,3,1,14,14,1779,2,1,99.99,0.01,4.8664,0.0004,0.083597359,0.000076996,0.000921034,True,6,4,0.080356,False,-1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 114, 1189 (2013)"
86,29Al,29Si,b-,13,16,0,5/2,1,14,15,1273.4,3/2,1,89.9,0.3,5.05,0.005,0.054776283,0.000630635,0.011512925,True,5,3,0.089639,False,-1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 113, 909 (2012) "
87,29Al,29Si,b-,13,16,0,5/2,1,14,15,2028.17,5/2,1,3.8,0.1,5.733,0.013,0.011365605,0.000340214,0.029933606,True,5,5,0.007827,False,0,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 113, 909 (2012) "
88,29Al,29Si,b-,13,16,0,5/2,1,14,15,2425.99,3/2,2,6.3,0.2,5.026,0.015,0.057888535,0.001999399,0.034538776,True,5,3,0.036367,False,-1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 113, 909 (2012) "
89,30Al,30Si,b-,13,17,0,3,1,14,16,2235.32,2,1,17.1,0.9,5.619,0.025,0.014777214,0.000850645,0.057564627,True,6,4,0.011801,False,-1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 111, 2331 (2010)"
90,30Al,30Si,b-,13,17,0,3,1,14,16,3498.5,2,2,67.3,1.1,4.578,0.012,0.162402442,0.004487345,0.027631021,True,6,4,0.18076,False,-1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 111, 2331 (2010)"
91,30Al,30Si,b-,13,17,0,3,1,14,16,4810.31,2,3,5.7,0.2,5.06,0.019,0.053529422,0.002341865,0.043749117,True,6,4,0.052116,False,-1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 111, 2331 (2010)"
92,30Al,30Si,b-,13,17,0,3,1,14,16,4830.84,3,1,6.6,0.2,4.985,0.017,0.063619838,0.002490332,0.039143947,True,6,6,0.090283,False,0,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 111, 2331 (2010)"
93,30Al,30Si,b-,13,17,0,3,1,14,16,5231.56,3,2,2.6,0.2,5.17,0.04,0.04155206,0.003827086,0.092103404,True,6,6,0.038948,False,0,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 111, 2331 (2010)"
94,31Si,31P,b-,14,17,0,3/2,1,15,16,0,1/2,1,99.94463,0.00007,5.5254,0.0008,0.01833127,0.0000337674,0.001842068,True,3,1,0.018873,False,-1,"Author: Christian Ouellet and Balraj Singh   Citation:Nuclear Data Sheets 114, 209 (2013)"
95,31Si,31P,b-,14,17,0,3/2,1,15,16,1266,3/2,1,0.0554,0.0007,5.747,0.011,0.011005064,0.000278741,0.025328436,True,3,3,0.032022,False,0,"Author: Christian Ouellet and Balraj Singh   Citation:Nuclear Data Sheets 114, 209 (2013)"
96,33P,33S,b-,15,18,0,1/2,1,16,17,0,3/2,1,100,0,5.022,0.007,0.058424171,0.000941686,0.016118096,True,1,3,0.052932,False,1,"Author: Jun Chen and Balraj Singh   Citation:Nuclear Data Sheets 112, 1393 (2011)"
97,34P,34S,b-,15,19,0,1,1,16,18,0,0,1,84.8,2.1,5.159,0.012,0.04261795,0.001177577,0.027631021,True,2,0,0.045334,False,-1,"Authors: Ninel Nica, Balraj Singh   Citation:Nuclear Data Sheets 113, 1563 (2012)"
98,34P,34S,b-,15,19,0,1,1,16,18,2127.564,2,1,14.8,2,4.93,0.06,0.072209204,0.00997607,0.138155106,True,2,4,0.130531,False,1,"Authors: Ninel Nica, Balraj Singh   Citation:Nuclear Data Sheets 113, 1563 (2012)"
99,34P,34S,b-,15,19,0,1,1,16,18,3916.408,0,2,0.045,0.017,5.98,0.17,0.006435652,0.002519168,0.391439466,True,2,0,0.011319,False,-1,"Authors: Ninel Nica, Balraj Singh   Citation:Nuclear Data Sheets 113, 1563 (2012)"
100,34P,34S,b-,15,19,0,1,1,16,18,4074.667,1,1,0.111,0.023,5.38,0.09,0.025620792,0.005309465,0.207232658,True,2,2,0.070412,False,0,"Authors: Ninel Nica, Balraj Singh   Citation:Nuclear Data Sheets 113, 1563 (2012)"
101,34P,34S,b-,15,19,0,1,1,16,18,4114.813,2,2,0.31,0.06,4.88,0.09,0.081020059,0.016790002,0.207232658,True,2,4,0.000424,False,1,"Authors: Ninel Nica, Balraj Singh   Citation:Nuclear Data Sheets 113, 1563 (2012)"
104,35S,35Cl,b-,16,19,0,3/2,1,17,18,0,3/2,1,100,0,5.0088,0.0007,0.060227184,0.0000970748,0.00161181,True,3,3,0.071388,False,0,"Authors: Jun Chen, John Cameron and Balraj Singh   Citation:Nuclear Data Sheets 112,2715 (2011)"
110,19Ne,19F,b+ec,10,9,0,1/2,1,9,10,0,1/2,1,99.988,0.002,3.2329,0.0024,3.594947529,0.019866414,0.005526204,True,1,1,2.761313,True,0,"Authors: Tilley, Weller, Cheves, Chasteler   Citation:Nuclear Physics A595, 1 (1995)"
111,19Ne,19F,b+ec,10,9,0,1/2,1,9,10,1554.038,3/2,1,0.00213,0.002,5.71,0.05,0.011983745,0.00137968,0.115129255,True,1,3,0.000118,True,1,"Authors: Tilley, Weller, Cheves, Chasteler   Citation:Nuclear Physics A595, 1 (1995)"
112,20Na,20Ne,b+ec,11,9,0,2,1,10,10,1633.674,2,1,79.44,0.27,4.99,0.01,0.062891587,0.001448132,0.023025851,True,4,4,0.059326,False,0,"Authors: D. R. Tilley, C. Cheves, J. Kelley, S. Raman, H. Weller |  Citation: Nucl. Physics A636, 249 (1998) "
113,20Na,20Ne,b+ec,11,9,0,2,1,10,10,7421.9,2,2,15.96,0.22,4.2,0.01,0.387786384,0.008929111,0.023025851,True,4,4,0.302933,False,0,"Authors: D. R. Tilley, C. Cheves, J. Kelley, S. Raman, H. Weller |  Citation: Nucl. Physics A636, 249 (1998) "
114,20Na,20Ne,b+ec,11,9,0,2,1,10,10,7833.4,2,3,0.583,0.01,5.48,0.01,0.020351319,0.000468606,0.023025851,True,4,4,0.414285,False,0,"Authors: D. R. Tilley, C. Cheves, J. Kelley, S. Raman, H. Weller |  Citation: Nucl. Physics A636, 249 (1998) "
115,21Na,21Ne,b+ec,11,10,0,3/2,1,10,11,0,3/2,1,94.93,0.13,3.608,0.007,1.515627777,0.024429033,0.016118096,True,3,3,0.485667,True,0,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 127, 1 (2015)"
116,21Na,21Ne,b+ec,11,10,0,3/2,1,10,11,350.7,5/2,1,5.06,0.13,4.596,0.014,0.155809006,0.005022689,0.032236191,True,3,5,0.16152,True,1,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 127, 1 (2015)"
124,22Mg,22Na,b+ec,12,10,0,0,1,11,11,583.1,1,1,41.33,0.2,3.64,0.01,1.407967259,0.032419644,0.023025851,True,0,2,1.397792,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 127, 69(2015)"
125,22Mg,22Na,b+ec,12,10,0,0,1,11,11,1936.9,1,2,5.45,0.07,3.46,0.01,2.131044683,0.049069117,0.023025851,True,0,2,2.147842,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 127, 69(2015)"
126,23Mg,23Na,b+ec,12,11,0,3/2,1,11,12,0,3/2,1,91.3,0.2,3.672,0.001,1.307954258,0.003011676,0.002302585,True,3,3,0.267444,True,0,"Authors: M.S. Basunia, A. Chakraborty   Citation:Nuclear Data Sheets 171, 1 (2021)"
127,23Mg,23Na,b+ec,12,11,0,3/2,1,11,12,439.99,5/2,1,8.7,0.3,4.39,0.001,0.250375919,0.000576512,0.002302585,True,3,5,0.23329,True,1,"Authors: M.S. Basunia, A. Chakraborty   Citation:Nuclear Data Sheets 171, 1 (2021)"
128,23Mg,23Na,b+ec,12,11,0,3/2,1,11,12,2390,1/2,1,0.006,0.0007,4.97,0.05,0.065855576,0.007581903,0.115129255,True,3,1,0.118595,True,-1,"Authors: M.S. Basunia, A. Chakraborty   Citation:Nuclear Data Sheets 171, 1 (2021)"
129,22Al,22Mg,b+ec,13,9,0,4,1,12,10,5293.11,4,2,31,5,4.87,0.08,0.082907259,0.015272081,0.184206807,True,8,8,0.09649,False,0,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 127, 69(2015)"
130,22Al,22Mg,b+ec,13,9,0,4,1,12,10,5451.8,3,1,5.9,2.4,5.56,0.18,0.01692749,0.007015857,0.414465317,True,8,6,0.032214,False,-1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 127, 69(2015)"
131,22Al,22Mg,b+ec,13,9,0,4,1,12,10,6307,4,3,4.7,0.6,4.7,0.6,0.122628822,0.169417978,1.381551056,True,8,8,0.011463,False,0,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 127, 69(2015)"
132,23Al,23Mg,b+ec,13,10,0,5/2,1,12,11,0,3/2,1,37,1,5.32,0.6,0.029416605,0.040640542,1.381551056,True,5,3,0.013203,False,-1,"Authors: M.S. Basunia, A. Chakraborty |  Citation: Nucl. Data Sheets 171, 1 (2021)"
133,23Al,23Mg,b+ec,13,10,0,5/2,1,12,11,450,5/2,1,41,1,5.19,0.6,0.039681909,0.054822583,1.381551056,True,5,5,0.014516,False,0,"Authors: M.S. Basunia, A. Chakraborty |  Citation: Nucl. Data Sheets 171, 1 (2021)"
134,23Al,23Mg,b+ec,13,10,0,5/2,1,12,11,2050.9,7/2,1,10,1,5.5,0.6,0.019435358,0.02685094,1.381551056,True,5,7,0.001403,False,1,"Authors: M.S. Basunia, A. Chakraborty |  Citation: Nucl. Data Sheets 171, 1 (2021)"
135,24Al,24Mg,b+ec,13,11,0,4,1,12,12,8439.4,4,3,50,2,3.93,0.02,0.722092037,0.033253567,0.046051702,True,8,8,0.670427,False,0,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 108, 2319 (2007)"
136,24Al,24Mg,b+ec,13,11,0,4,1,12,12,4122,4,1,7.7,1,6.13,0.06,0.004556093,0.000629447,0.138155106,True,8,8,0.007826,False,0,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 108, 2319 (2007)"
137,24Al,24Mg,b+ec,13,11,0,4,1,12,12,5235.1,3,1,1.4,0.13,6.59,0.04,0.001579765,0.000145502,0.092103404,True,8,6,0.003809,False,-1,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 108, 2319 (2007)"
138,24Al,24Mg,b+ec,13,11,0,4,1,12,12,6010.8,4,2,1.2,0.1,6.43,0.04,0.002283456,0.000210314,0.092103404,True,8,8,0.001749,False,0,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 108, 2319 (2007)"
139,24Al,24Mg,b+ec,13,11,0,4,1,12,12,7812.3,5,1,0.05,0.02,7.19,0.17,0.000396819,0.000155331,0.391439466,True,8,10,0.000109,False,1,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 108, 2319 (2007)"
140,25Al,25Mg,b+ec,13,12,0,5/2,1,12,13,0,5/2,1,99.11,0.08,3.57,0.01,1.65421729,0.038089761,0.023025851,True,5,5,0.61536,True,0,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 110, 1691 (2009)"
141,25Al,25Mg,b+ec,13,12,0,5/2,1,12,13,974,3/2,1,0.047,0.006,6.2,0.01,0.003877864,0.0000892911,0.023025851,True,5,3,0.004995,True,-1,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 110, 1691 (2009)"
142,25Al,25Mg,b+ec,13,12,0,5/2,1,12,13,1611.7,7/2,1,0.78,0.021,4.36,0.01,0.26828263,0.006177436,0.023025851,True,5,7,0.227019,True,1,"Author: R.B. Firestone   Citation:Nuclear Data Sheets 110, 1691 (2009)"
161,26Si,26Al,b+ec,14,12,0,0,1,13,13,1057.7,1,1,21.9,0.4,3.54,0.01,1.772525762,0.040813914,0.023025851,True,0,2,1.694828,False,1,"Author: M.S. Basunia and A.M. Hurst   Citation:Nuclear Data Sheets 134, 1 (2016)"
162,26Si,26Al,b+ec,14,12,0,0,1,13,13,1850,1,2,2.73,0.07,3.86,0.01,0.848384169,0.019534767,0.023025851,True,0,2,0.955779,False,1,"Author: M.S. Basunia and A.M. Hurst   Citation:Nuclear Data Sheets 134, 1 (2016)"
163,26Si,26Al,b+ec,14,12,0,0,1,13,13,2071,1,3,0.29,0.011,4.63,0.02,0.144076303,0.006634959,0.046051702,True,0,2,0.022319,False,1,"Author: M.S. Basunia and A.M. Hurst   Citation:Nuclear Data Sheets 134, 1 (2016)"
164,26Si,26Al,b+ec,14,12,0,0,1,13,13,2740,1,4,0.0618,0.0025,4.54,0.02,0.177252576,0.008162783,0.046051702,True,0,2,0.26411,False,1,"Author: M.S. Basunia and A.M. Hurst   Citation:Nuclear Data Sheets 134, 1 (2016)"
165,27Si,27Al,b+ec,14,13,0,5/2,1,13,14,1014.5,3/2,1,0.006,0.0008,7.23,0.06,0.000361903,0.0000499988,0.138155106,True,5,3,0.008694,True,-1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 112, 1875 (2011)"
166,27Si,27Al,b+ec,14,13,0,5/2,1,13,14,2212,7/2,1,0.18,0.013,4.69,0.04,0.125485214,0.011557615,0.092103404,True,5,7,0.124469,True,1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 112, 1875 (2011)"
167,27Si,27Al,b+ec,14,13,0,5/2,1,13,14,2734.9,5/2,2,0.017,0.013,5,0.4,0.06146,0.056606752,0.921034037,True,5,5,0.099198,True,0,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 112, 1875 (2011)"
168,27Si,27Al,b+ec,14,13,0,5/2,1,13,14,2982.2,3/2,2,0.026,0.013,4.34,0.22,0.280926401,0.142308528,0.50656872,True,5,3,0.339448,True,-1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 112, 1875 (2011)"
169,26P,26Si,b+ec,15,11,0,3,1,14,12,1797.2,2,1,44,12,4.9,0.1,0.077373556,0.01781592,0.230258509,True,6,4,0.104042,False,-1,"Authors: M.S. Basunia and A.M. Hurst |  Citation: Nucl. Data Sheets 134, 1 (2016)"
170,26P,26Si,b+ec,15,11,0,3,1,14,12,2786.31,2,2,3.3,2,5.9,0.3,0.007737356,0.005344776,0.690775528,True,6,4,0.001446,False,-1,"Authors: M.S. Basunia and A.M. Hurst |  Citation: Nucl. Data Sheets 134, 1 (2016)"
171,26P,26Si,b+ec,15,11,0,3,1,14,12,3756,3,1,2.68,0.68,5.8,0.1,0.009740754,0.002242891,0.230258509,True,6,6,0.00466,False,0,"Authors: M.S. Basunia and A.M. Hurst |  Citation: Nucl. Data Sheets 134, 1 (2016)"
172,26P,26Si,b+ec,15,11,0,3,1,14,12,3842.2,4,1,1.68,0.47,6,0.1,0.006146,0.001415169,0.230258509,True,6,8,0.004998,False,1,"Authors: M.S. Basunia and A.M. Hurst |  Citation: Nucl. Data Sheets 134, 1 (2016)"
173,26P,26Si,b+ec,15,11,0,3,1,14,12,4193.2,2,3,1.78,0.75,5.9,0.2,0.007737356,0.003563184,0.460517019,True,6,4,0.015237,False,-1,"Authors: M.S. Basunia and A.M. Hurst |  Citation: Nucl. Data Sheets 134, 1 (2016)"
174,28P,28Si,b+ec,15,13,0,3,1,14,14,1779,2,1,69.1,0.7,4.851,0.005,0.08661489,0.000997191,0.011512925,True,6,4,0.080356,False,-1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 114, 1189 (2013) "
175,28P,28Si,b+ec,15,13,0,3,1,14,14,4617,4,1,1.29,0.18,5.99,0.06,0.006289159,0.000868879,0.138155106,True,6,8,0.012667,False,1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 114, 1189 (2013) "
176,28P,28Si,b+ec,15,13,0,3,1,14,14,6276,3,1,7.6,0.4,4.788,0.023,0.100136534,0.005303176,0.052959457,True,6,6,0.171042,False,0,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 114, 1189 (2013) "
177,29P,29Si,b+ec,15,14,0,1/2,1,14,15,0,1/2,1,98.29,0.03,3.6812,0.0004,1.280538251,0.001179419,0.000921034,True,1,1,0.232412,True,0,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 113, 909 (2012)"
178,29P,29Si,b+ec,15,14,0,1/2,1,14,15,1273.39,3/2,1,1.26,0.02,4.806,0.007,0.096071054,0.001548482,0.016118096,True,1,3,0.032653,True,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 113, 909 (2012)"
179,29P,29Si,b+ec,15,14,0,1/2,1,14,15,2425.98,3/2,2,0.456,0.014,4.172,0.014,0.413611453,0.013333258,0.032236191,True,1,3,0.554889,True,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 113, 909 (2012)"
180,30P,30Si,b+ec,15,15,0,1,1,14,16,0,0,1,99.939,0.003,4.893,0.0008,0.078630775,0.000144843,0.001842068,True,2,0,0.074544,False,-1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 111, 2331 (2010)"
181,30P,30Si,b+ec,15,15,0,1,1,14,16,2235.3,2,1,0.055,0.003,5.884,0.024,0.008027726,0.000443629,0.055262042,True,2,4,0.009577,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 111, 2331 (2010)"
182,30P,30Si,b+ec,15,15,0,1,1,14,16,3498.5,2,2,0.00156,0.00015,5.26,0.024,0.033774782,0.001866463,0.055262042,True,2,4,0.046219,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 111, 2331 (2010)"
183,30P,30Si,b+ec,15,15,0,1,1,14,16,3787.7,0,2,0.0034,0.0003,4.48,0.04,0.203513187,0.018744257,0.092103404,True,2,0,0.203144,False,-1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 111, 2331 (2010)"
190,30S,30P,b+ec,16,14,0,0,1,15,15,0,1,1,21.3,0.5,4.322,0.011,0.292814484,0.007416533,0.025328436,True,0,2,0.223632,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 111, 2331 (2010)"
191,30S,30P,b+ec,16,14,0,0,1,15,15,708,1,2,0.29,0.07,5.89,0.11,0.007917582,0.0020054,0.25328436,True,0,2,0.085092,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 111, 2331 (2010)"
192,30S,30P,b+ec,16,14,0,0,1,15,15,3019,1,3,0.29,0.07,3.549,0.01,1.736171233,0.03997682,0.023025851,True,0,2,1.523085,False,1,"Author: M. Shamsuzzoha Basunia   Citation:Nuclear Data Sheets 111, 2331 (2010)"
193,31S,31P,b+ec,16,15,0,1/2,1,15,16,0,1/2,1,98.86,0.04,3.6786,0.0004,1.28822747,0.001186501,0.000921034,True,1,1,0.287997,True,0,"Author: Christian Ouellet and Balraj Singh   Citation:Nuclear Data Sheets 114, 209 (2013)"
194,31S,31P,b+ec,16,15,0,1/2,1,15,16,1266.13,3/2,1,1.08,0.03,4.967,0.012,0.066312066,0.00183227,0.027631021,True,1,3,0.060972,True,1,"Author: Christian Ouellet and Balraj Singh   Citation:Nuclear Data Sheets 114, 209 (2013)"
195,31S,31P,b+ec,16,15,0,1/2,1,15,16,3134.3,1/2,2,0.0322,0.0012,4.77,0.02,0.104374055,0.004806603,0.046051702,True,1,1,0.074872,True,0,"Author: Christian Ouellet and Balraj Singh   Citation:Nuclear Data Sheets 114, 209 (2013)"
196,31S,31P,b+ec,16,15,0,1/2,1,15,16,3506.1,3/2,2,0.012,0.0009,4.58,0.04,0.161656271,0.014889093,0.092103404,True,1,3,0.263233,True,1,"Author: Christian Ouellet and Balraj Singh   Citation:Nuclear Data Sheets 114, 209 (2013)"
197,31Cl,31S,b+ec,17,14,0,3/2,1,16,15,2234.4,5/2,1,48,1,4.3,0.1,0.308029674,0.070926454,0.230258509,True,3,5,0.32447,False,1,"Author: Christian Ouellet and Balraj Singh   Citation:Nuclear Data Sheets 114, 209 (2013)"
198,31Cl,31S,b+ec,17,14,0,3/2,1,16,15,1248.8,3/2,1,6.8,0.4,5.3,0.1,0.030802967,0.007092645,0.230258509,True,3,3,0.03203,False,0,"Author: Christian Ouellet and Balraj Singh   Citation:Nuclear Data Sheets 114, 209 (2013)"
199,31Cl,31S,b+ec,17,14,0,3/2,1,16,15,3077.2,1/2,2,3.2,0.2,5.2,0.1,0.038778638,0.008929111,0.230258509,True,3,1,0.02094,False,-1,"Author: Christian Ouellet and Balraj Singh   Citation:Nuclear Data Sheets 114, 209 (2013)"
200,31Cl,31S,b+ec,17,14,0,3/2,1,16,15,3284.2,5/2,1,5.6,0.3,4.9,0.1,0.077373556,0.01781592,0.230258509,True,3,5,0.32447,False,1,"Author: Christian Ouellet and Balraj Singh   Citation:Nuclear Data Sheets 114, 209 (2013)"
201,31Cl,31S,b+ec,17,14,0,3/2,1,16,15,3435.6,3/2,2,0.8,0.1,4.3,0.1,0.308029674,0.070926454,0.230258509,True,3,3,0.002208,False,0,"Author: Christian Ouellet and Balraj Singh   Citation:Nuclear Data Sheets 114, 209 (2013)"
202,31Cl,31S,b+ec,17,14,0,3/2,1,16,15,4520.5,3/2,3,0.6,0.1,5.5,0.1,0.019435358,0.004475157,0.230258509,True,3,3,0.088774,False,0,"Author: Christian Ouellet and Balraj Singh   Citation:Nuclear Data Sheets 114, 209 (2013)"
203,31Cl,31S,b+ec,17,14,0,3/2,1,16,15,5157.5,1/2,3,0.7,0.1,5.3,0.1,0.030802967,0.007092645,0.230258509,True,3,1,0.174981,False,-1,"Author: Christian Ouellet and Balraj Singh   Citation:Nuclear Data Sheets 114, 209 (2013)"
204,31Cl,31S,b+ec,17,14,0,3/2,1,16,15,6255,1/2,4,0.4,0.1,5.1,0.1,0.048819413,0.011241085,0.230258509,True,3,1,0.003637,False,-1,"Author: Christian Ouellet and Balraj Singh   Citation:Nuclear Data Sheets 114, 209 (2013)"
205,31Cl,31S,b+ec,17,14,0,3/2,1,16,15,6280,3/2,4,14.6,0.1,3.509,0.013,1.903673901,0.056983825,0.029933606,True,3,3,0.011879,False,0,"Author: Christian Ouellet and Balraj Singh   Citation:Nuclear Data Sheets 114, 209 (2013)"
206,32Cl,32S,b+ec,17,15,0,1,1,16,16,0,0,1,1,0.4,6.74,0.18,0.001118388,0.000463533,0.414465317,True,2,0,0.000576,False,-1,"Authors: Christian Ouellet, Balraj Singh   Citation:Nuclear Data Sheets 112, 2199 (2011)"
207,32Cl,32S,b+ec,17,15,0,1,1,16,16,2230.5,2,1,60,4,4.52,0.03,0.185606233,0.012821224,0.069077553,True,2,4,0.209055,False,1,"Authors: Christian Ouellet, Balraj Singh   Citation:Nuclear Data Sheets 112, 2199 (2011)"
208,32Cl,32S,b+ec,17,15,0,1,1,16,16,3778,0,2,2.6,0.8,5.51,0.14,0.018992956,0.006122606,0.322361913,True,2,0,0.005906,False,-1,"Authors: Christian Ouellet, Balraj Singh   Citation:Nuclear Data Sheets 112, 2199 (2011)"
209,32Cl,32S,b+ec,17,15,0,1,1,16,16,4281.5,2,2,3.1,0.4,5.3,0.06,0.030802967,0.004255587,0.138155106,True,2,4,0.007221,False,1,"Authors: Christian Ouellet, Balraj Singh   Citation:Nuclear Data Sheets 112, 2199 (2011)"
210,32Cl,32S,b+ec,17,15,0,1,1,16,16,4694.2,1,1,6.8,0.8,4.84,0.06,0.088836728,0.012273248,0.138155106,True,2,2,0.119334,False,0,"Authors: Christian Ouellet, Balraj Singh   Citation:Nuclear Data Sheets 112, 2199 (2011)"
211,32Cl,32S,b+ec,17,15,0,1,1,16,16,5548.7,2,3,4.1,0.5,4.79,0.06,0.099676449,0.01377081,0.138155106,True,2,4,0.09115,False,1,"Authors: Christian Ouellet, Balraj Singh   Citation:Nuclear Data Sheets 112, 2199 (2011)"
212,33Cl,33S,b+ec,17,16,0,3/2,1,16,17,0,3/2,1,98.58,0.19,3.7471,0.001,1.100252986,0.002533426,0.002302585,True,3,3,0.171291,True,0,"Author: Jun Chen and Balraj Singh   Citation:Nuclear Data Sheets 112, 1393 (2011)"
213,33Cl,33S,b+ec,17,16,0,3/2,1,16,17,840.9,1/2,1,0.48,0.06,5.65,0.06,0.01375918,0.001900901,0.138155106,True,3,1,0.011149,True,-1,"Author: Jun Chen and Balraj Singh   Citation:Nuclear Data Sheets 112, 1393 (2011)"
214,33Cl,33S,b+ec,17,16,0,3/2,1,16,17,1966,5/2,1,0.46,0.06,4.97,0.06,0.065855576,0.009098284,0.138155106,True,3,5,0.037426,True,1,"Author: Jun Chen and Balraj Singh   Citation:Nuclear Data Sheets 112, 1393 (2011)"
215,33Cl,33S,b+ec,17,16,0,3/2,1,16,17,2312.7,3/2,2,0.035,0.005,5.65,0.06,0.01375918,0.001900901,0.138155106,True,3,3,0.009187,True,0,"Author: Jun Chen and Balraj Singh   Citation:Nuclear Data Sheets 112, 1393 (2011)"
216,33Cl,33S,b+ec,17,16,0,3/2,1,16,17,2867,5/2,2,0.44,0.06,4.18,0.06,0.406062193,0.056099565,0.138155106,True,3,5,0.370478,True,1,"Author: Jun Chen and Balraj Singh   Citation:Nuclear Data Sheets 112, 1393 (2011)"
218,34Cl,34S,b+ec,17,17,146.36,3,1,16,18,3304.2,2,2,26.4,0.5,4.823,0.011,0.092383105,0.00233992,0.025328436,True,6,4,0.117454,False,-1,"Authors: Ninel Nica, Balraj Singh   Citation:Nuclear Data Sheets 113, 1563 (2012)"
219,34Cl,34S,b+ec,17,17,146.36,3,1,16,18,4114.813,2,3,0.45,0.01,5.081,0.013,0.051002628,0.001526693,0.029933606,True,6,4,0.072536,False,-1,"Authors: Ninel Nica, Balraj Singh   Citation:Nuclear Data Sheets 113, 1563 (2012)"
224,35Ar,35Cl,b+ec,18,17,0,3/2,1,17,18,0,3/2,1,98.23,0.05,3.752,0.0005,1.087908966,0.001252501,0.001151293,True,3,3,0.137675,True,0,"Authors: Jun Chen, John Cameron and Balraj Singh   Citation:Nuclear Data Sheets 112,2715 (2011)"
225,35Ar,35Cl,b+ec,18,17,0,3/2,1,17,18,1219.22,1/2,1,1.23,0.03,5.091,0.011,0.049841667,0.001262411,0.025328436,True,3,1,0.046274,True,-1,"Authors: Jun Chen, John Cameron and Balraj Singh   Citation:Nuclear Data Sheets 112,2715 (2011)"
226,35Ar,35Cl,b+ec,18,17,0,3/2,1,17,18,1763.11,5/2,1,0.25,0.11,5.475,0.02,0.020586976,0.000948065,0.046051702,True,3,5,0.042143,True,1,"Authors: Jun Chen, John Cameron and Balraj Singh   Citation:Nuclear Data Sheets 112,2715 (2011)"
227,35Ar,35Cl,b+ec,18,17,0,3/2,1,17,18,2693,3/2,3,0.16,0.007,4.989,0.019,0.063036567,0.002757794,0.043749117,True,3,3,0.069654,True,0,"Authors: Jun Chen, John Cameron and Balraj Singh   Citation:Nuclear Data Sheets 112,2715 (2011)"
228,35Ar,35Cl,b+ec,18,17,0,3/2,1,17,18,3002,5/2,2,0.089,0.0026,4.973,0.013,0.06540223,0.001957725,0.029933606,True,3,5,0.02492,True,1,"Authors: Jun Chen, John Cameron and Balraj Singh   Citation:Nuclear Data Sheets 112,2715 (2011)"
230,35K,35Ar,b+ec,19,16,0,3/2,1,18,17,0,3/2,1,19,4,5.07,0.1,0.052310944,0.01204504,0.230258509,True,3,3,0.071378,False,0,"Authors: Jun Chen, John Cameron and Balraj Singh |  Citation: Nucl. Data Sheets 112,2715 (2011)"
231,35K,35Ar,b+ec,19,16,0,3/2,1,18,17,1184,1/2,1,2.2,0.7,5.77,0.14,0.010437405,0.003364622,0.322361913,True,3,1,0.000043,False,-1,"Authors: Jun Chen, John Cameron and Balraj Singh |  Citation: Nucl. Data Sheets 112,2715 (2011)"
232,35K,35Ar,b+ec,19,16,0,3/2,1,18,17,1750,5/2,1,11.9,0.9,4.91,0.04,0.075612319,0.006964152,0.092103404,True,3,5,0.099411,False,1,"Authors: Jun Chen, John Cameron and Balraj Singh |  Citation: Nucl. Data Sheets 112,2715 (2011)"
233,35K,35Ar,b+ec,19,16,0,3/2,1,18,17,4725,1/2,2,2.1,0.4,4.85,0.09,0.086814557,0.017990812,0.207232658,True,3,1,0.083331,False,-1,"Authors: Jun Chen, John Cameron and Balraj Singh |  Citation: Nucl. Data Sheets 112,2715 (2011)"
234,35K,35Ar,b+ec,19,16,0,3/2,1,18,17,4785,1/2,3,1,0.4,5.15,0.18,0.043510348,0.01803353,0.414465317,True,3,1,0.13659,False,-1,"Authors: Jun Chen, John Cameron and Balraj Singh |  Citation: Nucl. Data Sheets 112,2715 (2011)"
235,35K,35Ar,b+ec,19,16,0,3/2,1,18,17,5572,3/2,3,36,3,3.31,0.05,3.010180624,0.346559852,0.115129255,True,3,3,0.00057,False,0,"Authors: Jun Chen, John Cameron and Balraj Singh |  Citation: Nucl. Data Sheets 112,2715 (2011)"
236,36K,36Ar,b+ec,19,17,0,2,1,18,18,1970,2,1,44,4,4.78,0.04,0.101998211,0.009394382,0.092103404,True,4,4,0.132454,False,0,"Authors: Ninel Nica, John Cameron and Balraj Singh |  Citation: Nucl. Data Sheets 113, 1 (2012)"
237,36K,36Ar,b+ec,19,17,0,2,1,18,18,4441.5,2,2,8.4,1,4.9,0.06,0.077373556,0.010689552,0.138155106,True,4,4,0.134878,False,0,"Authors: Ninel Nica, John Cameron and Balraj Singh |  Citation: Nucl. Data Sheets 113, 1 (2012)"
238,36K,36Ar,b+ec,19,17,0,2,1,18,18,6612,2,3,42,4,3.49,0.05,1.988806615,0.228969823,0.115129255,True,4,4,0.12111,False,0,"Authors: Ninel Nica, John Cameron and Balraj Singh |  Citation: Nucl. Data Sheets 113, 1 (2012)"
239,37K,37Ar,b+ec,19,18,0,3/2,1,18,19,0,3/2,1,97.89,0.11,3.657,0.003,1.353918604,0.009352538,0.006907755,True,3,3,0.386137,True,0,"Authors: John Cameron, Jun Chen and Balraj Singh, Ninel Nica   Citation:Nuclear Data Sheets 113, 365 (2012)"


==> supplemental_materials/M1_moments_appended.csv <==
,Unnamed: 0,Z,A,Element,Energy (keV),Thalf,Ji,ni,Moment (nm),method,description,nsr,journal,indc,N,twoJi,mu (nm),mu Unc (nm),Mth_sp,Mth_sn,Mth_lp,Mth_ln,mu USDB g_Free,mu USDB g_Opt
0,0,9,18,F,937,47 ps,3,1,+1.6(2),IMPAC,Perturbed Angular Correlation after Ion Implantation,1981St21,JPJa 50 2804 (81),indc-nds-0816,9,6,1.6,0.2,0.2761,0.2761,0.5702,0.5702,1.871462945771713,2.204305141863241
1,1,9,18,F,1121,162 ns,5,1,+2.68(3),TDPAD,Time Dependent Perturbed Angular Distribution,1967Sc09,PL 24B 457 (67),indc-nds-0816,9,10,2.68,0.03,0.2676,0.2676,1.0705,1.0705,2.8794865148795687,2.9099246065132585
2,2,9,19,F,0,stable,1/2,1,+2.628321(4),NMR,Nuclear Magnetic Resonance,2016AD43,Phys Chem Chem Phys 18 18483 (2016),indc-nds-0794,10,1,2.628321,4e-06,0.4043,-0.0017,0.1882,-0.1676,2.898221651637882,2.9655043543090254
3,3,9,19,F,197,89.3 ns,5/2,1,+3.605(8),TDPAD,Time Dependent Perturbed Angular Distribution,1969Bi18,NIM 67 169 (69),indc-nds-0816,10,5,3.605,0.008,0.2831,0.0297,0.6044,0.5281,3.5838114895638666,3.3639024797872645
4,4,9,20,F,0,11.1 s,2,1,+2.09335(9),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,L,ARO p44 (96),indc-nds-0794,11,4,2.09335,9e-05,0.2724,0.1515,0.3103,0.4626,2.0922241328414213,2.182815349772102
5,5,9,21,F,0,4.16 s,5/2,1,3.9194(12),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,1999Mb13,HFI 120/121 673 (99),indc-nds-0794,12,5,3.9194,0.0012,0.2796,0.048,0.8064,0.3113,3.7782975044280604,3.7278946734384655
6,6,9,22,F,0,4.23 s,4,1,+2.6944(4),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,2010Mi13,NP A834 75c (10),indc-nds-0794,13,8,2.6944,0.0004,0.2584,0.2016,0.7156,1.0094,2.5398277296469334,2.438566497739762
7,7,10,19,Ne,0,17.2 s,1/2,1,-1.88515(7),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,1982Ma39,PR C26 1753 (82),indc-nds-0794,9,1,-1.88515,7e-05,-0.0017,0.4043,-0.1676,0.1882,-2.0370768387928773,-1.474199496505943
8,8,10,19,Ne,238,18.0 ns,5/2,1,-0.740(8),TDPAD,Time Dependent Perturbed Angular Distribution,1969Bl02,NP A123 65 (69),indc-nds-0816,9,5,-0.74,0.008,0.0297,0.2831,0.5281,0.6044,-0.6731553301479003,-0.35453917634250437
9,9,10,20,Ne,4247,64 fs,4,1,+1.5(3),TF,Transient Field integral perturbed angular correlation,2003Le01,PL B551 249 (03),indc-nds-0816,10,8,1.5,0.3,0.0374,0.0374,1.0551,1.0551,2.0518753560289564,1.5256220715970559
10,10,10,21,Ne,0,stable,3/2,1,-0.66170(3),MB,Molecular Beam Magnetic Resonance,1957La08,PR 107 1202 (57),indc-nds-0794,11,3,-0.6617,3e-05,0.014,0.1842,0.1534,0.5946,-0.7501139093893691,-0.6685055126036393
11,11,10,21,Ne,351,7.1 ps,5/2,1,0.49(4),RIV/D,Recoil into Vacuum / Differential method,1978Ro10,JP G4 431 (78),indc-nds-0816,11,5,0.49,0.04,0.0169,0.1979,0.3316,0.8989,-0.5728526759332798,-0.622741947757467
12,12,10,22,Ne,1275,3.6 ps,2,1,+0.65(2),RIV/D,Recoil into Vacuum / Differential method,1977Ho01,NP A275 237 (77),indc-nds-0816,12,4,0.65,0.02,0.0337,0.05,0.4505,0.6625,0.7476678907865946,0.5017651504170187
13,13,10,22,Ne,3357,225 fs,4,1,+2.2(6),TF,Transient Field integral perturbed angular correlation,1984Ba10,PR C29 1163 (84),indc-nds-0816,12,8,2.2,0.6,0.089,0.1043,1.0187,0.9731,2.0442356031664892,1.7309383703705907
14,14,10,23,Ne,0,37.2 s,5/2,1,-1.0794(10),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,1994Hi09,Z. Naturforsch. 49a 27 (94),indc-nds-0794,13,5,-1.0794,0.001,0.0216,0.2188,0.1098,1.095,-1.049419494869553,-1.1667427694533559
15,15,10,25,Ne,0,0.60 s,1/2,1,-1.0060(5),CFBLS,Collinear Fast Beam Laser Spectroscopy - Accelerated Beam,2005Ge06,PR C71 064319 (2006),indc-nds-0794,15,1,-1.006,0.0005,0.0001,0.1986,-0.0253,0.2497,-0.9270939212387264,-0.7112372832964589
16,16,11,20,Na,0,0.448 s,2,1,+0.3694(2),OP/RD,Optical Pumping with Radiative Detection,1975Sc20,NP A246 187 (75),indc-nds-0794,9,4,0.3694,0.0002,0.1515,0.2724,0.4626,0.3103,0.44538623437257,0.8914171735373749
17,17,11,21,Na,0,22.5 s,3/2,1,+2.38610(4),AB,Atomic Beam Magnetic Resonance - Thermal Beam,1965Am01,PR 137 B1157 (65),indc-nds-0794,10,3,2.3861,4e-05,0.1842,0.014,0.5946,0.1534,2.4886413793963333,2.448927254543402
18,18,11,21,Na,332,7.1 ps,5/2,1,3.6(3),RIV/D,Recoil into Vacuum / Differential method,1977Be30,PR C16 679 (77),indc-nds-0816,10,5,3.6,0.3,0.1979,0.0169,0.8989,0.3316,3.354847475156102,3.2218806244994482
19,19,11,22,Na,0,2.60 y,3,1,+1.746(3),AB,Atomic Beam Magnetic Resonance - Thermal Beam,1949Da01,PR 76 1068 (49),indc-nds-0794,11,6,1.746,0.003,0.2159,0.2159,0.6304,0.6304,1.7904763389069083,1.9460869750479222
20,20,11,22,Na,583,243 ns,1,1,+0.535(10),TDPAC,Time Dependent Perturbed Angular Correlation,1966Su07,PR 151 910 (66),indc-nds-0816,11,2,0.535,0.01,0.0156,0.0156,0.3299,0.3299,0.5171439234887064,0.39464054661600617
21,21,11,23,Na,0,stable,3/2,1,+2.21750(3),NMR,Nuclear Magnetic Resonance,2012An18,CPL 532 1 (2012),indc-nds-0794,12,3,2.2175,3e-05,0.1413,0.015,0.5913,0.1986,2.0975045717228937,2.0358692835869037
22,22,11,24,Na,0,15.0 h,4,1,+1.6903(8),AB,Atomic Beam Magnetic Resonance - Thermal Beam,1966Ch15/1973CoZG,PR 150 933 (66)/BAPS 18 727 (73),indc-nds-0794,13,8,1.6903,0.0008,0.1845,0.2227,0.7129,1.065,1.6315657503933112,1.5475945529331834
23,23,11,24,Na,472,20.2 ms,1,1,-1.931(3),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,1980He08,PL B94 28 (80),indc-nds-0794,13,2,-1.931,0.003,-0.0739,0.1819,-0.1809,0.7638,-1.86628471418876,-1.8825137878462437
24,24,11,25,Na,0,59.1 s,5/2,1,+3.683(4),OP/RD,Optical Pumping with Radiative Detection,1975De11,ZP A273 15 (75),indc-nds-0794,14,5,3.683,0.004,0.1822,0.0309,1.0471,0.1852,3.366871747767522,3.3522526954187226
25,25,11,26,Na,0,1.07 s,3,1,+2.851(2),ABLS,Atomic Beam Laser Spectroscopy,1978Hu12,PR C18 2342 (78),indc-nds-0794,15,6,2.851,0.002,0.1993,0.1727,1.0326,0.2879,2.6319881530997917,2.8926145529623364
26,26,11,27,Na,0,0.30 s,5/2,1,+3.895(5),ABLS,Atomic Beam Laser Spectroscopy,1978Hu12,PR C18 2342 (78),indc-nds-0794,16,5,3.895,0.005,0.2057,0.0296,1.0727,0.1373,3.6467801740833354,3.6571449362087596
27,27,11,28,Na,0,30.5 ms,1,1,+2.426(3),ABLS,Atomic Beam Laser Spectroscopy,1978Hu12,PR C18 2342 (78),indc-nds-0794,17,2,2.426,0.003,0.1458,0.0141,0.6772,-0.1462,2.0804207570514426,2.188359777312896
28,28,11,29,Na,0,44 ms,3/2,1,+2.449(8),ABLS,Atomic Beam Laser Spectroscopy,1978Hu12,PR C18 2342 (78),indc-nds-0794,18,3,2.449,0.008,0.1432,0.0013,0.7428,0.0589,2.4376019675239466,2.422452228195394
29,29,11,30,Na,0,53 ms,2,1,+2.083(10),ABLS,Atomic Beam Laser Spectroscopy,1978Hu12,PR C18 2342 (78),indc-nds-0794,19,4,2.083,0.01,0.1194,0.0098,0.8177,0.25,2.4181513150956953,2.3168280527614575
30,30,12,21,Mg,0,122 ms,5/2,1,-0.983(7),CFBLS/b-NMR,b-NMR Collinear Fast Beam Laser Spectroscopy: NMR with beta detection,2009Kr05,PL B 678 465 (09),indc-nds-0794,9,5,-0.983,0.007,0.048,0.2796,0.3113,0.8064,-0.8482108538808846,-0.6565790794304294
31,31,12,23,Mg,0,11.3 s,3/2,1,-0.5363(3),CLS,Resonance Cell Laser Spectroscopy,2017Yo05,JP G44 075104 (2017),indc-nds-0794,11,3,-0.5363,0.0003,0.015,0.1413,0.1986,0.5913,-0.4093939541364078,-0.41619692617620263
32,32,12,24,Mg,4123,22 fs,4,1,+1.7(12),TF,Transient Field integral perturbed angular correlation,1983Sp01,NP A403 421 (83),indc-nds-0816,12,8,1.7,1.2,0.0502,0.0502,1.0424,1.0424,2.0698428890465657,1.5824506736631017
33,33,12,24,Mg,4238,41 fs,2,1,+1.3(4),TF,Transient Field integral perturbed angular correlation,1983Sp01,NP A403 421 (83),indc-nds-0816,12,4,1.3,0.4,0.0205,0.0205,0.5779,0.5779,1.0259788281188744,0.7628873021273957
34,34,12,24,Mg,6010,49 fs,4,1,+2.1(16),TF,Transient Field integral perturbed angular correlation,1984Sp03,ZP A315 319 (84),indc-nds-0816,12,8,2.1,1.6,0.0502,0.0502,1.0424,1.0424,2.0698428890465657,1.5824506736631017
35,35,12,25,Mg,0,stable,5/2,1,-0.85533(3),NMR,Nuclear Magnetic Resonance,2013An23,CPL 588 57 (2013),indc-nds-0794,13,5,-0.85533,3e-05,0.0208,0.2125,0.206,1.0061,-0.8490539281052689,-0.9285336522255504
36,36,12,26,Mg,1809,476 fs,2,1,+1.1(3),TF,Transient Field integral perturbed angular correlation,1981Sp04,PL 102B 6 (81),indc-nds-0816,14,4,1.1,0.3,0.0629,0.032,0.8112,0.2907,1.738036722093303,1.663251467519687
37,37,12,27,Mg,0,9.46 m,1/2,1,-0.4106(15),CLS,Resonance Cell Laser Spectroscopy,2008Ko05,PR C77 034307 (08),indc-nds-0794,15,1,-0.4106,0.0015,0.0132,0.1261,0.0604,0.2235,-0.4116070320542229,-0.2988971643295014
38,38,13,23,Al,0,470 ms,5/2,1,+3.89(2),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,2006Oz04,PR C74 021301 (06),indc-nds-0794,10,5,3.89,0.02,0.2188,0.0216,1.095,0.1098,3.8648508184810377,3.872924542834209
39,39,13,24,Al,426,130 ms,1,1,2.99(9),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,2007NI14,HFI 180 71 (07),indc-nds-0794,11,2,2.99,0.09,0.1819,-0.0739,0.7639,-0.1809,2.984931732065587,2.9408139082954197
40,40,13,25,Al,0,7.18 s,5/2,1,3.6447(12),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,1976Mi11,PR C14 376 (76),indc-nds-0794,12,5,3.6447,0.0012,0.2125,0.0208,1.0061,0.206,3.655509815026342,3.6052303143449107
41,41,13,26,Al,0,7x105 y,5,1,+2.803(4),ABLS,Atomic Beam Laser Spectroscopy,1996Co04,JP G22 99 (96),indc-nds-0794,13,10,2.803,0.004,0.2393,0.2393,1.0988,1.0988,2.839355338269281,2.7819701303645155
42,42,13,27,Al,0,stable,5/2,1,+3.64070(2),NMR,Nuclear Magnetic Resonance,2015An17,JCP 143 074301 (2015),indc-nds-0794,14,5,3.6407,2e-05,0.1886,0.0222,1.029,0.2055,3.454967642028349,3.4083982560450736
43,43,13,28,Al,0,2.24 m,3,1,3.241(5),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,1981Mi14,PL 106B 38 (81),indc-nds-0794,15,6,3.241,0.005,0.1961,0.102,1.0436,0.3508,3.0992534264893794,3.1558381294526128
44,44,13,28,Al,31,2.07 ns,2,1,+4.0(4),IPAC,Integral Perturbed Angular Correlation,1972He22,PR C6 878 (72),indc-nds-0816,15,4,4.0,0.4,0.1992,0.0327,0.9358,0.0292,3.2138680948444844,3.2880729814182477
45,45,13,30,Al,0,3.62 s,3,1,3.012(7),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,2005Ue01,PL B615 186 (2005),indc-nds-0794,17,6,3.012,0.007,0.181,0.0724,0.9811,0.458,3.039727513605954,2.962275534210625
46,46,13,32,Al,0,33 ms,1,1,1.953(2),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,2006Hi18,PL B643 257 (06),indc-nds-0794,19,2,1.953,0.002,0.1719,0.2055,0.9404,-0.6269,1.6124998089040627,2.3240726398078078
47,47,13,33,Al,0,41.7 ms,5/2,1,+4.090(5),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,2006Hi18,PL B643 257 (06),indc-nds-0794,20,5,4.09,0.005,0.2174,0.0,1.2279,0.0,4.2241564604220505,4.247276136423523
48,48,14,27,Si,0,4.15 s,5/2,1,-0.8652(3) ,b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,1999MaZK,ARO 54 (98),indc-nds-0794,13,5,-0.8652,0.0003,0.0222,0.1886,0.2055,1.029,-0.6782243268950434,-0.8260034416174916
49,49,14,28,Si,1779,0.48 ps,2,1,+1.1(2),IMPAC,Perturbed Angular Correlation after Ion Implantation,1975Eb01,NP A244 1 (75),indc-nds-0816,14,4,1.1,0.2,0.0246,0.0246,0.5738,0.5738,1.0311790791374238,0.7794678126213216
50,50,14,29,Si,0,stable,1/2,1,-0.555052(3),NMR,Nuclear Magnetic Resonance,2006Ma97,JPhysChem A110 11462 (2006),indc-nds-0794,15,1,-0.555052,3e-06,0.0135,0.1313,0.0013,0.277,-0.502970765398129,-0.4036101929332975
51,51,15,28,P,0,270 ms,3,1,0.312(3),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,2010 MaZJ,7th China-Japan NP Symp 260 (10),indc-nds-0794,13,6,0.312,0.003,0.1023,0.1961,0.351,1.0432,0.30498063951837434,0.16629516519965715
52,52,15,29,P,0,4.14 s,1/2,1,1.2344(3),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,2009Zh53,Chin Phys C33 Supp 1 218 (09),indc-nds-0794,14,1,1.2344,0.0003,0.1313,0.0135,0.277,0.0013,1.132786481654771,1.1576404203701187
53,53,15,31,P,0,stable,1/2,1,+1.130925(5),NMR,Nuclear Magnetic Resonance,2011La24,JPhysChem A115 10617 (2011),indc-nds-0794,16,1,1.130925,5e-06,0.147,0.0159,0.1594,0.1008,1.0865869993765584,1.0751338752463673
54,54,15,31,P,1266,0.52 ps,3/2,1,+0.30(8),TF,Transient Field integral perturbed angular correlation,1982Ho06,NP A379 22 (82),indc-nds-0816,16,3,0.3,0.08,-0.1158,-0.0148,0.6936,0.3831,0.1640528970981624,-0.05763787622362457
55,55,15,31,P,2234,0.27 ps,5/2,1,+2.8(6),TF,Transient Field integral perturbed angular correlation,1982Ho06,NP A379 22 (82),indc-nds-0816,16,5,2.8,0.6,0.1235,0.0217,0.675,0.625,2.217045295491452,1.9231778847874983
56,56,15,32,P,0,14.28 d,1,1,-0.2528(2),ENDOR,Electron-nuclear Double Resonance,1957Fe32,PR 107 1462 (57),indc-nds-0794,17,2,-0.2528,0.0002,-0.0591,-0.0715,0.0423,0.7792,-0.02057126006583703,-0.530757178610962
57,57,16,31,S,0,2.6 s,1/2,1,0.48793(8),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,1976Mi16,PR C14 2335 (76),indc-nds-0794,15,1,0.48793,8e-05,0.0159,0.147,0.1008,0.1594,-0.4405380872810133,-0.269345632091304
58,58,16,32,S,2230,0.17 ps,2,1,+0.9(2),TF,Transient Field integral perturbed angular correlation,2006Sp01,PL B632 207 (2006),indc-nds-0816,16,4,0.9,0.2,0.0047,0.0047,0.5937,0.5937,1.0059388363888546,0.698991676321535
59,59,16,32,S,4459,0.12 ps,4,1,+1.6(6),TF,Transient Field integral perturbed angular correlation,1988Si14,ZP A330 361 (88),indc-nds-0816,16,8,1.6,0.6,0.0207,0.0207,1.0719,1.0719,2.028855232347693,1.4517653914348125
60,60,16,33,S,0,stable,3/2,1,+0.64325(2),NMR,Nuclear Magnetic Resonance,2005An15,CPL 411 111 (2005),indc-nds-0794,17,3,0.64325,2e-05,-0.0154,-0.1165,0.14,0.9381,0.7922215668638705,0.056796065505613225
61,61,16,34,S,2128,0.32 ps,2,1,+1.0(2),IMPAC,Perturbed Angular Correlation after Ion Implantation,1979Za01,NP A315 133 (79),indc-nds-0816,18,4,1.0,0.2,-0.0029,-0.0578,0.4491,0.8085,1.0929672989985264,0.5255513816577505
62,62,17,32,Cl,0,298 ms,1,1,+1.115(6),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,2000Ro30,PR C62 044312 (00),indc-nds-0794,15,2,1.115,0.006,-0.0715,-0.0591,0.7793,0.0423,0.8771336662681829,0.7534252038661415
63,63,17,33,Cl,0,2.51 s,3/2,1,+0.7547(3),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,2004Ma98,NP A746 493c (04),indc-nds-0794,16,3,0.7547,0.0003,-0.1165,-0.0154,0.9381,0.14,0.5491077412337876,0.4571967544044771
64,64,17,35,Cl,0,stable,3/2,1,+0.82170(2),NMR,Nuclear Magnetic Resonance,2013Ja17,JCP 139 234402 (2013),indc-nds-0794,18,3,0.8217,2e-05,-0.1066,-0.016,0.9059,0.1629,0.5893546958086092,0.48376055928395173
65,65,18,33,Ar,0,0.173 s,1/2,1,-0.723(6),CFBLS/b-NMR,b-NMR Collinear Fast Beam Laser Spectroscopy: NMR with beta detection,1996Kl04,NP A607 1 (96),indc-nds-0794,15,1,-0.723,0.006,0.003,0.1863,0.0481,0.1857,-0.76561593111506,-0.5433362749078812
66,66,18,35,Ar,0,1.78s,3/2,1,+0.6320(2),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,2002Ma41,NP A701 383c (02),indc-nds-0794,17,3,0.632,0.0002,-0.016,-0.1066,0.1629,0.9059,0.7631649876472936,0.06591171829010692
67,67,18,36,Ar,1970,0.32 ps,2,1,+1.0(4),TF,Transient Field integral perturbed angular correlation,2006Sp01,PL B632 207 (2006),indc-nds-0816,18,4,1.0,0.4,-0.0213,-0.0213,0.6197,0.6197,0.9729616348078093,0.5938469756283467
68,68,19,35,K,0,178 ms,3/2,1,0.392(7),b-NMR,NMR of in-beam polarized nuclei with beta asymmetry detection,2006Me04,PR C73 024318 (06),indc-nds-0794,16,3,0.392,0.007,-0.1874,-0.0222,1.0479,0.1078,0.13666852493499151,0.04837954365641707
69,69,19,36,K,0,0.34 s,2,1,+0.548(1),OP/RD,Optical Pumping with Radiative Detection,1975Sc20,NP A246 187 (75),indc-nds-0794,17,4,0.548,0.001,-0.1357,-0.1036,0.6749,0.7612,0.5236999860141082,-0.11721996463484372
70,70,19,37,K,0,1.23 s,3/2,1,+0.20321(6),OP/RD,Optical Pumping with Radiative Detection,1971Vo03,ZP A244 44 (71),indc-nds-0794,18,3,0.20321,6e-05,-0.1767,-0.0249,0.9122,0.2355,0.03265448773734363,-0.1302270083447384
71,71,19,38,K,0,7.64 m,3,1,+1.371(6),AB,Atomic Beam Magnetic Resonance - Thermal Beam,1982To02,PL 108B 169 (82),indc-nds-0794,19,6,1.371,0.006,-0.1886,-0.1886,1.0348,1.0348,1.2461282882591351,0.21092909807316002


==> supplemental_materials/M1_transitions_citations.csv <==
A,Element,Z,N,Energy (keV),Energy Unc (keV),Ji,Thalf,E_gamma (keV),E_gamma Unc (keV),M Gamma,B_exp (W.u.),B_exp Unc (W.u.),twoJi,Include,Nucleus,Jf,twoJf,ni,nf,Citation
18,O,8,10,3920.44,14,2,18.4 FS 20,1938,,M1,0.14,2,4,True,18O,2,4,2,1,"Tilley, Weller, Cheves, Chasteler�|��Nucl. Physics A595, 1 (1995)�|��31-OCT-1994"
18,O,8,10,5254.8,9,2,7.0 FS 3,1334,,M1,0.111,8,4,True,18O,2,4,3,2,
18,O,8,10,7116.9,12,4,17 FS LT,3562,,M1,0.071,16,8,True,18O,4,8,2,1,
19,O,8,11,96,5,3/2,1.39 NS 5,96,,M1,0.088,38,3,True,19O,5/2,5,1,1,"Tilley, Weller, Cheves, Chasteler�|��Nucl. Physics A595, 1 (1995)�|��31-OCT-1994"
19,O,8,11,1471.7,4,1/2,0.88 PS 12,1375.7,,M1,0.0093,15,1,True,19O,3/2,3,1,1,
18,F,9,9,1041.55,8,0,1.77 FS 31,1041,,M1,10.9,21,0,True,18F,1,2,1,1,"Tilley, Weller, Cheves, Chasteler�|��Nucl. Physics A595, 1 (1995)�|��31-OCT-1994�"
18,F,9,9,1700.81,18,1,662 FS 19,659,,M1,0.0805,27,2,True,18F,0,0,2,1,
18,F,9,9,1700.81,18,1,662 FS 19,1701,,M1,0.002,11,2,True,18F,1,2,2,1,
18,F,9,9,3358.2,10,3,0.30 PS 2,835,,M1,0.0074,37,6,True,18F,2,4,2,1,
18,F,9,9,3358.2,10,3,0.30 PS 2,2421,,M1,0.00047,17,6,True,18F,3,6,2,1,
18,F,9,9,3839.17,22,2,13.2 FS 19,2902,,M1,0.006,12,4,True,18F,3,6,3,1,
18,F,9,9,3839.17,22,2,13.2 FS 19,2138,,M1,0.0049,2,4,True,18F,1,2,3,2,
18,F,9,9,3839.17,22,2,13.2 FS 19,777,,M1,1.7,3,4,True,18F,2,4,3,2,
18,F,9,9,4115.9,25,3,63 FS 15,1054,,M1,0.28,7,6,True,18F,2,4,3,2,
18,F,9,9,4360.15,26,1,19 FS 7,1298,,M1,0.5,2,2,True,18F,2,4,4,2,
18,F,9,9,5297.6,15,4,21 FS 3,1940,,M1+E2,0.00037,31,8,True,18F,3,6,2,2,
18,F,9,9,5297.6,15,4,21 FS 3,646,,M1,0.019,9,8,True,18F,4,8,2,1,
18,F,9,9,5603.38,27,1,43.3 EV 16,4561,,M1,0.009,30,2,True,18F,0,0,5,1,
18,F,9,9,5603.38,27,1,43.3 EV 16,2541,,M1,1.1,2,2,True,18F,2,4,5,2,
18,F,9,9,6163.2,9,3,14.0 KEV 5,3640,,M1,0.052,17,6,True,18F,2,4,4,1,
18,F,9,9,6163.2,9,3,14.0 KEV 5,3101,,M1,0.019,10,6,True,18F,2,4,4,2,
18,F,9,9,6163.2,9,3,14.0 KEV 5,2324,,M1,0.91,23,6,True,18F,2,4,4,3,
18,F,9,9,6163.2,9,3,14.0 KEV 5,2047,,M1,0.078,33,6,True,18F,3,6,4,3,
18,F,9,9,6283.2,9,2,10.0 KEV 5,2925,,M1,0.078,27,4,True,18F,3,6,5,2,
18,F,9,9,6283.2,9,2,10.0 KEV 5,2559,,M1,0.071,34,4,True,18F,1,2,5,3,
18,F,9,9,6283.2,9,2,10.0 KEV 5,2444,,M1,0.91,29,4,True,18F,2,4,5,3,
18,F,9,9,6283.2,9,2,10.0 KEV 5,4582,,M1,0.05,15,4,True,18F,1,2,5,2,
18,F,9,9,6283.2,9,2,10.0 KEV 5,2167,,M1,0.33,11,4,True,18F,3,6,5,3,
18,F,9,9,6283.2,9,2,10.0 KEV 5,3760,,M1,0.0048,34,4,True,18F,2,4,5,1,
18,F,9,9,6283.2,9,2,10.0 KEV 5,1923,,M1,0.06,5,4,True,18F,1,2,5,4,
18,F,9,9,6310.5,8,3,0.95 KEV 14,2195,,M1,0.018,14,6,True,18F,3,6,5,3,
18,F,9,9,6310.5,8,3,0.95 KEV 14,1347,,M1,0.62,20,6,True,18F,2,4,5,4,
18,F,9,9,6310.5,8,3,0.95 KEV 14,3788,,M1,0.006,18,6,True,18F,2,4,5,1,
18,F,9,9,6310.5,8,3,0.95 KEV 14,3249,,M1,0.14,3,6,True,18F,2,4,5,2,
18,F,9,9,6310.5,8,3,0.95 KEV 14,2472,,M1,0.025,9,6,True,18F,2,4,5,3,
18,F,9,9,6385.5,17,2,0.49 KEV 9,2547,,M1,0.18,9,4,True,18F,2,4,6,3,
18,F,9,9,6385.5,17,2,0.49 KEV 9,2270,,M1,0.041,20,4,True,18F,3,6,6,3,
18,F,9,9,6385.5,17,2,0.49 KEV 9,4685,,M1,0.014,7,4,True,18F,1,2,6,2,
18,F,9,9,6484.9,15,3,0.40 KEV 10,3423,,M1,0.019,7,6,True,18F,2,4,6,2,
18,F,9,9,6484.9,15,3,0.40 KEV 10,2646,,M1,0.017,6,6,True,18F,2,4,6,3,
18,F,9,9,6484.9,15,3,0.40 KEV 10,1521,,M1,0.02,2,6,True,18F,2,4,6,4,
18,F,9,9,6484.9,15,3,0.40 KEV 10,3962,,M1,0.0023,15,6,True,18F,2,4,6,1,
18,F,9,9,6567,15,5,0.56 KEV 13,1269,,M1,0.014,5,10,True,18F,4,8,2,2,
19,F,9,10,1554.038,9,3/2,3.5 FS 21,1554,,M1,0.043,25,3,True,19F,1/2,1,1,1,"Tilley, Weller, Cheves, Chasteler�|��Nucl. Physics A595, 1 (1995)�|��31-OCT-1994"
19,F,9,10,1554.038,9,3/2,3.5 FS 21,1356.9,,M1,2.3,14,3,True,19F,5/2,5,1,1,
19,F,9,10,3908.17,20,3/2,6 FS 3,2354.1,,M1,0.056,33,3,True,19F,3/2,3,2,1,
19,F,9,10,3908.17,20,3/2,6 FS 3,3908.2,,M1,0.12,7,3,True,19F,1/2,1,2,1,
19,F,9,10,3908.17,20,3/2,6 FS 3,3711,,M1,0.0096,53,3,True,19F,5/2,5,2,1,
19,F,9,10,5500.7,17,3/2,4 KEV 1,3946.7,,M1,0.18,0.018,3,True,19F,3/2,3,3,1,
19,F,9,10,6070,1,7/2,1.2 KEV,3290,,M1,0.19,7,7,True,19F,9/2,9,3,1,
19,F,9,10,6070,1,7/2,1.2 KEV,1692,,M1,0.25,10,7,True,19F,7/2,7,3,1,
19,F,9,10,6282,2,5/2,2.4 KEV,4728,,M1,0.022,5,5,True,19F,3/2,3,5,1,
19,F,9,10,6330,2,7/2,2.4 KEV,1952,,M1,0.22,6,7,True,19F,7/2,7,4,1,
19,F,9,10,6500,9,11/2,2.4 EV GT,3720.2,,M1,0.19,0.019,11,True,19F,9/2,9,1,1,
19,F,9,10,6500,9,11/2,2.4 EV GT,1852,,M1,1.3,0.13,11,True,19F,13/2,13,1,1,
19,F,9,10,6592,2,9/2,7.6 EV 18,3812,,M1,0.35,7,9,True,19F,9/2,9,2,1,
19,F,9,10,6592,2,9/2,7.6 EV 18,2214,,M1,0.35,7,9,True,19F,7/2,7,2,1,
19,F,9,10,7539.6,9,5/2,0.16 KEV 5,3161.9,,M1,2.3,5,5,True,19F,7/2,7,7,1,
19,F,9,10,7660.6,9,3/2,2.2 EV 7,3110.7,,M1,0.15,5,3,True,19F,5/2,5,7,2,
20,F,9,11,656.02,3,3,305 FS 21,656,3,[M1+E2],0.252,17,6,True,20F,2,4,1,1,"D. R. Tilley, C. Cheves, J. Kelley, S. Raman, H. Weller�|��Nucl. Physics A636, 249 (1998)�|��21-APR-1997"
20,F,9,11,822.73,3,4,55 PS 4,166.78,5,[M1],0.0572,48,8,True,20F,3,6,1,1,
20,F,9,11,1056.848,4,1,5.1 FS 11,1056.78,3,[M1],3.59,78,2,True,20F,2,4,1,1,
20,F,9,11,2043.98,3,2,2.7 FS 5,2043.89,6,[M1],0.071,14,4,True,20F,2,4,2,1,
20,F,9,11,2043.98,3,2,2.7 FS 5,1387.9,3,[M1],2.8,5,4,True,20F,3,6,2,1,
20,F,9,11,2194.3,3,3,2.9 FS 8,1371.53,4,[M1],1.52,45,6,True,20F,4,8,2,1,
20,F,9,11,2194.3,3,3,2.9 FS 8,2194.16,3,[M1],0.34,10,6,True,20F,2,4,2,1,
20,F,9,11,2966.11,3,3,3.6 FS 8,2309.96,6,[M1],0.059,14,6,True,20F,3,6,3,1,
20,F,9,11,2966.11,3,3,3.6 FS 8,2143.26,3,[M1],0.357,76,6,True,20F,4,8,3,1,
20,F,9,11,2966.11,3,3,3.6 FS 8,771.71,10,[M1],0.31,10,6,True,20F,3,6,3,2,
20,F,9,11,2966.11,3,3,3.6 FS 8,2965.9,9,[M1],0.063,14,6,True,20F,2,4,3,1,
20,F,9,11,3488.41,3,1,8.1 FS 5,3488.13,4,[M1],0.0458,32,2,True,20F,2,4,3,1,
20,F,9,11,3488.41,3,1,8.1 FS 5,2431.43,99,[M1],0.0132,55,2,True,20F,1,2,3,1,
20,F,9,11,3526.31,4,0,3.8 FS 4,2469.34,4,[M1],0.378,41,0,True,20F,1,2,1,1,
21,F,9,12,1730.4,6,3/2,0.05 PS 4,1450.5,2,[M1],0.026,21,3,True,21F,1/2,1,1,1,"D. R. Tilley, C. Cheves, J. Kelley, S. Raman, H. Weller�|��Nucl. Physics A636, 249 (1998)�|��21-APR-1997"
21,F,9,12,1730.4,6,3/2,0.05 PS 4,1730.28,8,[M1],0.07,6,3,True,21F,5/2,5,1,1,
22,F,9,13,709.1,3,2,57 FS 28,637.4,2,[M1],1.5,8,4,True,22F,3,6,2,1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 127, 69(2015) |  Cutoff date: 1-Apr-2015"
18,Ne,10,8,3616.4,6,2,44 FS +21-14,1729,,M1,0.088,38,4,True,18Ne,2,4,2,1,"Tilley, Weller, Cheves, Chasteler�|��Nucl. Physics A595, 1 (1995)�|��31-OCT-1994"
19,Ne,10,9,1536,4,3/2,19 FS 8,1297.7,,M1,0.5,28,3,True,19Ne,5/2,5,1,1,"Tilley, Weller, Cheves, Chasteler�|��Nucl. Physics A595, 1 (1995)�|��31-OCT-1994"
21,Ne,10,11,350.727,8,5/2,7.13 PS 14,350.725,8,M1+E2,0.0712,14,5,True,21Ne,3/2,3,1,1,"R. B. Firestone NDS 127, 1 (2015) 15-Jan-2015"
21,Ne,10,11,1745.91,19,7/2,52 FS 4,1395.131,17,M1+E2,0.146,12,7,True,21Ne,5/2,5,1,1,
21,Ne,10,11,2794.17,3,1/2,5.5 FS 7,2793.94,5,M1,0.184,24,1,True,21Ne,3/2,3,1,1,
21,Ne,10,11,2866.6,2,9/2,40 FS 4,1120,3,M1+E2,0.24,3,9,True,21Ne,7/2,7,1,1,
21,Ne,10,11,4433.3,7,11/2,22 FS 3,1567.2,10,M1+E2,0.2,4,11,True,21Ne,9/2,9,1,1,
21,Ne,10,11,4684.53,15,3/2,11 FS 3,4683.94,25,M1,0.0071,20,3,True,21Ne,3/2,3,2,1,
21,Ne,10,11,4684.53,15,3/2,11 FS 3,4333.35,25,M1,0.015,5,3,True,21Ne,5/2,5,2,1,
21,Ne,10,11,4684.53,15,3/2,11 FS 3,1890.4,3,(M1),0.0069,22,3,True,21Ne,1/2,1,2,1,
21,Ne,10,11,6174.2,17,5/2,9 FS 4,4429,2,M1+E2,0.012,6,5,True,21Ne,7/2,7,4,1,
21,Ne,10,11,6174.2,17,5/2,9 FS 4,2438,2,M1+E2,0.008,11,5,True,21Ne,5/2,5,4,2,
22,Ne,10,12,4456.2,9,2,3.7 FS 25,3181.4,,M1+E2,0.18,12,4,True,22Ne,2,4,2,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 127, 69(2015)�|��1-Apr-2015�"
22,Ne,10,12,5329.6,13,1,1.2 FS 3,4054.6,,M1+E2,0.02,11,2,True,22Ne,2,4,1,1,
22,Ne,10,12,5363.4,11,2,69 FS 12,4088.4,,M1+E2,0.0039,8,4,True,22Ne,2,4,3,1,
22,Ne,10,12,5523.3,6,4,21 FS 3,2166.1,5,M1,0.102,15,8,True,22Ne,4,8,2,1,
22,Ne,10,12,6119.9,16,2,14 FS 7,4844.8,,M1+E2,0.0017,10,4,True,22Ne,2,4,4,1,
22,Ne,10,12,6119.9,16,2,14 FS 7,1663.6,,M1+E2,0.012,8,4,True,22Ne,2,4,4,2,
22,Ne,10,12,6345.1,10,4,13 FS 3,2987.7,9,M1+E2,0.043,12,8,True,22Ne,4,8,3,1,
22,Ne,10,12,7341.2,11,4,35 FS 21,3983.5,10,M1+E2,0.0033,22,8,True,22Ne,4,8,4,1,
21,Na,11,10,331.9,10,5/2,7.08 PS 8,331.91,10,M1+E2,0.0845,10,5,True,21Na,3/2,3,1,1,"R.B. Firestone�|��Nucl. Data Sheets 127, 1 (2015)�|��15-Jan-2015�"
21,Na,11,10,1716.1,3,7/2,37 FS 8,1384.1,3,M1+E2,0.2,5,7,True,21Na,5/2,5,1,1,
21,Na,11,10,2423.8,4,1/2,1.7 FS 4,2423.3,5,[M1],0.91,22,1,True,21Na,3/2,3,1,1,
21,Na,11,10,3544.3,4,5/2,15.5 EV 14,3544,6,M1+E2,15.39,5,5,True,21Na,3/2,3,2,1,
22,Na,11,11,657,14,0,19.6 PS 7,73.9,1,M1,2.77,10,0,True,22Na,1,2,1,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 127, 69(2015)�|��1-Apr-2015�"
22,Na,11,11,890.89,20,4,10.0 PS 3,890.87,20,M1+E2,0.00028,5,8,True,22Na,3,6,1,1,
22,Na,11,11,1528.1,3,5,3.42 PS 24,637.5,20,M1+E2,0.0002,7,10,True,22Na,4,8,1,1,
22,Na,11,11,1936.9,2,1,13 FS 4,1280.5,10,M1,0.8,25,2,True,22Na,0,0,2,1,
22,Na,11,11,3059.4,6,2,23 FS 3,2476.2,3,M1+E2,0.0018,7,4,True,22Na,1,2,2,1,
22,Na,11,11,3706.7,4,6,59 FS 12,2176.5,10,M1+E2,0.0003,2,12,True,22Na,5,10,1,1,
22,Na,11,11,4319,5,1,17 FS 10,3662,,M1,0.026,16,2,True,22Na,0,0,4,1,
22,Na,11,11,4710,4,5,37 FS 14,638.6,,M1,1,4,10,True,22Na,4,8,3,2,
22,Na,11,11,5100.4,13,4,38 FS 12,4209.1,,M1+E2,0.00086,0.00086,8,True,22Na,4,8,3,1,
22,Na,11,11,5100.4,13,4,38 FS 12,1029,,[M1],0.2,7,8,True,22Na,4,8,3,2,
23,Na,11,12,440.2,4,5/2,1.14 PS 7,440.5,6,M1+E2,0.225,14,5,True,23Na,3/2,3,1,1,"M.S. Basunia, A. Chakraborty�|��Nucl. Data Sheets 171, 1 (2021)�|��1-Jun-2020�"
23,Na,11,12,2076.2,4,7/2,27 FS 3,1636.6,8,M1+E2,0.164,19,7,True,23Na,5/2,5,1,1,
23,Na,11,12,2703.8,5,9/2,88 FS 7,627.4,6,M1+E2,0.38,3,9,True,23Na,7/2,7,1,1,
23,Na,11,12,2982,5,3/2,3.3 FS 4,591,1,[M1],0.1,4,3,True,23Na,1/2,1,2,1,
23,Na,11,12,2982,5,3/2,3.3 FS 4,2981.7,8,M1,0.147,18,3,True,23Na,3/2,3,2,1,
23,Na,11,12,2982,5,3/2,3.3 FS 4,2541.3,9,M1+E2,0.166,21,3,True,23Na,5/2,5,2,1,
23,Na,11,12,3914.6,4,5/2,6.9 FS 14,3914,1,M1+E2,0.04,9,5,True,23Na,3/2,3,2,1,
23,Na,11,12,3914.6,4,5/2,6.9 FS 14,1838,1,M1,0.046,10,5,True,23Na,7/2,7,2,1,
23,Na,11,12,3914.6,4,5/2,6.9 FS 14,932,1,[M1],0.091,21,5,True,23Na,3/2,3,2,2,
23,Na,11,12,4429.63,16,1/2,0.21 FS 2,4429.2,,M1,1.1,12,1,True,23Na,3/2,3,2,1,
23,Na,11,12,4429.63,16,1/2,0.21 FS 2,2038.6,,[M1],1.11,12,1,True,23Na,1/2,1,2,1,
23,Na,11,12,5378.56,15,5/2,143 AS 21,3302.1,,M1+E2,0.95,16,5,True,23Na,7/2,7,3,1,
23,Na,11,12,5378.56,15,5/2,143 AS 21,4937.8,,M1+E2,0.72,11,5,True,23Na,5/2,5,3,1,
23,Na,11,12,5534.2,6,11/2,10.4 FS 6,2830,1,M1+E2,0.07,4,11,True,23Na,9/2,9,1,1,
23,Na,11,12,5925.8,5,7/2,13 FS 5,2010,1,M1,0.014,6,7,True,23Na,5/2,5,3,2,
23,Na,11,12,6115.1,6,11/2,35 FS 9,3411,1,M1,0.012,4,11,True,23Na,9/2,9,2,1,
23,Na,11,12,6235.4,6,13/2,16 FS 8,701,1,(M1),0.4,3,13,True,23Na,11/2,11,1,1,
24,Na,11,13,1846.012,5,2,180 FS 35,1373.763,5,M1+E2,0.0114,17,4,True,24Na,1,2,3,1,"Authors: M. Shamsuzzoha Basunia, Anagha Chakraborty |  Citation: Nucl. Data Sheets 186, 2 (2022) |  Cutoff date: 31-Mar-2022"
24,Na,11,13,1885.493,5,3,26 FS 5,1885.413,5,M1+E2,0.048,10,6,True,24Na,4,8,2,1,
25,Na,11,14,2202,10,3/2,25 FS 4,2112.5,10,M1+E2,0.0003,3,3,True,25Na,3/2,3,2,1,"R.B. Firestone�|��Nucl. Data Sheets 110, 1691 (2009)�|��1-Feb-2008�"
25,Na,11,14,2202,10,3/2,25 FS 4,1132.8,10,M1+E2,0.16,4,3,True,25Na,1/2,1,2,1,
26,Na,11,15,232.7,6,2,0.9 NS +6-5,232,2,M1+E2,0.001,7,4,True,26Na,3,6,1,1,"M.S. Basunia and A.M. Hurst�|��Nucl. Data Sheets 134, 1 (2016)�|��1-Feb-2016�"
26,Na,11,15,232.7,6,2,0.9 NS +6-5,153,3,M1+E2,0.003,20,4,True,26Na,1,2,1,1,
26,Na,11,15,406.7,5,2,0.18 NS +17-13,404,3,M1+E2,0.0015,14,4,True,26Na,3,6,2,1,
26,Na,11,15,406.7,5,2,0.18 NS +17-13,323,,M1+E2,0.0004,3,4,True,26Na,1,2,2,1,
22,Mg,12,10,5711.4,7,2,28 FS 10,4463.5,10,M1+E2,0.007,3,4,True,22Mg,2,4,4,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 127, 69(2015)�|��1-Apr-2015�"
23,Mg,12,11,450.7,15,5/2,1.15 PS 8,450.7,15,M1+E2,0.209,15,5,True,23Mg,3/2,3,1,1,"M.S. Basunia, A. Chakraborty�|��Nucl. Data Sheets 171, 1 (2021)�|��1-Jun-2020�"
23,Mg,12,11,2051.6,4,7/2,65 FS 12,1601.4,13,M1+E2,0.07,16,7,True,23Mg,5/2,5,1,1,
24,Mg,12,12,4238.24,3,2,41 FS 4,2869.5,6,M1+E2,0.000009,8,4,True,24Mg,2,4,2,1,"R.B. Firestone�|��Nucl. Data Sheets 108, 2319 (2007)�|��3-Oct-2006�"
24,Mg,12,12,5235.12,4,3,61 FS 7,996.83,10,M1+E2,0.00035,17,6,True,24Mg,2,4,1,2,
24,Mg,12,12,5235.12,4,3,61 FS 7,3866.19,8,M1+E2,0.000021,11,6,True,24Mg,2,4,1,1,
25,Mg,12,13,974.756,22,3/2,10.1 PS 10,974.742,35,M1+E2,0.00113,12,3,True,25Mg,5/2,5,1,1,"R.B. Firestone�|��Nucl. Data Sheets 110, 1691 (2009)�|��1-Feb-2008�"
25,Mg,12,13,974.756,22,3/2,10.1 PS 10,389.71,35,M1+E2,0.0166,17,3,True,25Mg,1/2,1,1,1,
25,Mg,12,13,1611.768,11,7/2,17 FS 3,1611.712,11,M1+E2,0.3,6,7,True,25Mg,5/2,5,1,1,
25,Mg,12,13,1964.624,23,5/2,0.70 PS 6,989.865,30,M1+E2,0.0093,9,5,True,25Mg,3/2,3,2,1,
25,Mg,12,13,1964.624,23,5/2,0.70 PS 6,1964.501,45,M1+E2,0.00082,11,5,True,25Mg,5/2,5,2,1,
25,Mg,12,13,2737.8,3,7/2,290 FS 30,2738,6,M1+E2,0.00009,6,7,True,25Mg,5/2,5,2,1,
25,Mg,12,13,2737.8,3,7/2,290 FS 30,773.1,7,M1+E2,0.0094,20,7,True,25Mg,5/2,5,2,2,
25,Mg,12,13,2801.46,3,3/2,26 FS 3,2216.267,50,M1+E2,0.028,4,3,True,25Mg,1/2,1,2,1,
25,Mg,12,13,2801.46,3,3/2,26 FS 3,2801.312,35,M1+E2,0.0055,8,3,True,25Mg,5/2,5,2,1,
25,Mg,12,13,3405.06,17,9/2,7.7 FS 7,1793.1,3,M1+E2,0.4,4,9,True,25Mg,7/2,7,1,1,
25,Mg,12,13,3907.9,4,5/2,6 FS 2,1170.6,9,[M1],0.3,11,5,True,25Mg,7/2,7,3,2,
25,Mg,12,13,4059.6,3,9/2,47 FS 5,2450.5,10,M1+E2,0.0102,14,9,True,25Mg,7/2,7,2,1,
25,Mg,12,13,5251.63,22,11/2,15 FS 2,1192.4,6,M1+E2,0.19,3,11,True,25Mg,9/2,9,1,2,
25,Mg,12,13,5251.63,22,11/2,15 FS 2,1846.4,5,M1+E2,0.058,9,11,True,25Mg,9/2,9,1,1,
26,Mg,12,14,2938.33,4,2,141 FS 8,1129.61,4,M1+E2,0.096,6,4,True,26Mg,2,4,2,1,"M.S. Basunia and A.M. Hurst�|��Nucl. Data Sheets 134, 1 (2016)�|��1-Feb-2016�"
26,Mg,12,14,3941.57,4,3,0.83 PS 12,1003.25,4,M1+E2,0.0162,24,6,True,26Mg,2,4,1,2,
26,Mg,12,14,3941.57,4,3,0.83 PS 12,2132.71,4,M1,0.00104,16,6,True,26Mg,2,4,1,1,
26,Mg,12,14,4350.09,4,3,105 FS 28,2541.18,6,M1+E2,0.0066,18,6,True,26Mg,2,4,2,1,
26,Mg,12,14,4350.09,4,3,105 FS 28,1411.72,4,M1+E2,0.033,9,6,True,26Mg,2,4,2,2,
26,Mg,12,14,4835.13,5,2,28 FS 6,1896.72,5,M1,0.096,21,4,True,26Mg,2,4,4,2,
26,Mg,12,14,5476.05,7,4,21 FS 6,1534.49,15,M1+E2,0.071,22,8,True,26Mg,3,6,3,1,
26,Mg,12,14,5715.91,8,4,53 FS 16,1774,9,M1+E2,0.017,5,8,True,26Mg,3,6,4,1,
26,Mg,12,14,6622.94,14,4,19 FS 5,1146.9,,[M1],0.063,18,8,True,26Mg,4,8,5,3,
26,Mg,12,14,6978.3,8,5,14 FS 5,2660,20,M1+E2,0.012,5,10,True,26Mg,4,8,1,1,
26,Mg,12,14,6978.3,8,5,14 FS 5,2076.8,,M1+E2,0.01,7,10,True,26Mg,4,8,1,2,
26,Mg,12,14,6978.3,8,5,14 FS 5,1501.8,10,M1+E2,0.22,9,10,True,26Mg,4,8,1,3,
27,Mg,12,15,984.88,5,3/2,0.97 PS 24,984.88,8,M1+E2,0.023,6,3,True,27Mg,1/2,1,1,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 112, 1875 (2011)�|��30-Nov-2010�"
27,Mg,12,15,3109.73,21,7/2,71 FS 18,1169.4,25,(M1+E2),0.18,5,7,True,27Mg,5/2,5,1,2,
31,Mg,12,19,50.1,2,3/2,16 NS 3,50.2,2,[M1],0.0106,21,3,True,31Mg,1/2,1,1,1,"Authors: Jun Chen and Balraj Singh |  Citation: Nucl. Data Sheets 184, 29 (2022) |  Cutoff date: 24-Jun-2022"
25,Al,13,12,944.9,5,3/2,4.3 PS 11,944.9,5,M1+E2,0.0021,7,3,True,25Al,5/2,5,1,1,"R.B. Firestone�|��Nucl. Data Sheets 110, 1691 (2009)�|��1-Feb-2008�"
25,Al,13,12,944.9,5,3/2,4.3 PS 11,493.3,7,M1+E2,0.026,7,3,True,25Al,1/2,1,1,1,
25,Al,13,12,1612.5,5,7/2,12 FS 2,1612.4,5,M1+E2,0.34,12,7,True,25Al,5/2,5,1,1,
25,Al,13,12,1789.5,5,5/2,393 FS 36,1789.4,5,M1+E2,0.0011,3,5,True,25Al,5/2,5,2,1,
25,Al,13,12,1789.5,5,5/2,393 FS 36,844.6,7,M1+E2,0.036,5,5,True,25Al,3/2,3,2,1,
25,Al,13,12,2485.3,9,1/2,4 FS 2,2033.4,10,M1,0.5,3,1,True,25Al,1/2,1,2,1,
25,Al,13,12,2673.3,6,3/2,4 FS 3,2673.1,6,M1+E2,0.048,18,3,True,25Al,5/2,5,2,1,
25,Al,13,12,2720.2,5,7/2,201 FS 14,930.7,7,M1+E2,0.038,20,7,True,25Al,5/2,5,2,2,
25,Al,13,12,3424.2,8,9/2,9.0 FS 14,1811.6,9,M1+E2,0.34,6,9,True,25Al,7/2,7,1,1,
26,Al,13,13,1057.739,12,1,25 FS 5,829.3,4,M1,1.5,3,2,True,26Al,0,0,1,1,"M.S. Basunia and A.M. Hurst�|��Nucl. Data Sheets 134, 1 (2016)�|��1-Feb-2016�"
26,Al,13,13,1850.62,3,1,32 FS 3,1622,7,M1,0.16,15,2,True,26Al,0,0,2,1,
26,Al,13,13,2069.47,3,2,14 FS 2,1011.71,,[M1],1.14,17,4,True,26Al,1,2,2,1,
26,Al,13,13,2069.47,3,2,14 FS 2,310.43,,[M1],0.091,18,4,True,26Al,2,4,2,1,
26,Al,13,13,2069.47,3,2,14 FS 2,218.85,,[M1],0.06,17,4,True,26Al,1,2,2,2,
26,Al,13,13,2069.47,3,2,14 FS 2,1652.56,,[M1],0.075,11,4,True,26Al,3,6,2,1,
26,Al,13,13,2071.64,4,1,367 FS 69,1842.8,7,M1,0.0086,17,2,True,26Al,0,0,3,1,
26,Al,13,13,2545.367,17,3,0.69 PS 17,2128.421,,M1+E2,0.00026,12,6,True,26Al,3,6,3,1,
26,Al,13,13,2740.03,3,1,31 FS 3,2511.59,,M1,0.044,5,2,True,26Al,0,0,4,1,
26,Al,13,13,3159.889,13,2,3.5 FS 7,1400.814,,[M1],0.34,7,4,True,26Al,2,4,5,1,
26,Al,13,13,3159.889,13,2,3.5 FS 7,1309.233,,[M1],0.0098,22,4,True,26Al,1,2,5,2,
26,Al,13,13,3159.889,13,2,3.5 FS 7,2742.881,,M1,0.16,6,4,True,26Al,3,6,5,1,
26,Al,13,13,3159.889,13,2,3.5 FS 7,794.726,,[M1],0.028,9,4,True,26Al,3,6,5,2,
26,Al,13,13,3159.889,13,2,3.5 FS 7,2102.058,,M1,0.09,3,4,True,26Al,1,2,5,1,
26,Al,13,13,3159.889,13,2,3.5 FS 7,614.514,,[M1],0.39,8,4,True,26Al,3,6,5,3,
26,Al,13,13,3402.65,6,5,67 FS 12,3402.41,,(M1+E2),,,10,True,26Al,5,10,2,1,
26,Al,13,13,3680.68,6,3,8.3 FS 14,520.79,,[M1],0.049,11,6,True,26Al,2,4,6,5,
26,Al,13,13,3723.81,4,1,4.2 FS 14,3495.25,,M1,0.12,4,2,True,26Al,0,0,5,1,
26,Al,13,13,3750.9,4,2,22 FS 6,591,,[M1],0.76,22,4,True,26Al,2,4,6,5,
26,Al,13,13,3753.63,13,0,5 FS 2,2695.74,,[M1],0.19,8,0,True,26Al,1,2,2,1,
26,Al,13,13,3753.63,13,0,5 FS 2,1902.93,,[M1],0.017,7,0,True,26Al,1,2,2,2,
26,Al,13,13,3753.63,13,0,5 FS 2,1681.93,,[M1],0.09,4,0,True,26Al,1,2,2,3,
26,Al,13,13,3753.63,13,0,5 FS 2,1013.58,,[M1],0.08,4,0,True,26Al,1,2,2,4,
26,Al,13,13,4191.92,6,3,5 FS 2,1826.7,,[M1],0.07,3,6,True,26Al,3,6,8,2,
26,Al,13,13,4191.92,6,3,5 FS 2,1646.5,,[M1],0.021,9,6,True,26Al,3,6,8,3,
26,Al,13,13,4191.92,6,3,5 FS 2,1278.49,,[M1],0.008,4,6,True,26Al,2,4,8,4,
26,Al,13,13,4191.92,6,3,5 FS 2,3774.77,,[M1],0.048,20,6,True,26Al,3,6,8,1,
26,Al,13,13,4191.92,6,3,5 FS 2,595.57,,[M1],0.18,8,6,True,26Al,3,6,8,5,
26,Al,13,13,4599.17,5,3,5 FS 2,1525.49,,[M1],0.012,6,6,True,26Al,3,6,10,4,
26,Al,13,13,4599.17,5,3,5 FS 2,2839.97,,[M1],0.09,4,6,True,26Al,2,4,10,1,
26,Al,13,13,4599.17,5,3,5 FS 2,2053.72,,[M1],0.026,11,6,True,26Al,3,6,10,3,
26,Al,13,13,4599.17,5,3,5 FS 2,1938.17,,[M1],0.04,16,6,True,26Al,2,4,10,3,
26,Al,13,13,4599.17,5,3,5 FS 2,848.26,,[M1],0.13,6,6,True,26Al,2,4,10,6,
26,Al,13,13,4599.17,5,3,5 FS 2,1685.71,,[M1],0.031,13,6,True,26Al,2,4,10,4,
26,Al,13,13,4952.3,4,3,10 FS 3,1792.34,,[M1],0.22,7,6,True,26Al,2,4,11,5,
26,Al,13,13,5245.28,4,4,12 FS 3,539.9,,[M1],0.32,9,8,True,26Al,4,8,7,4,
26,Al,13,13,5513.48,4,4,35 FS 4,808.1,,[M1],0.0072,11,8,True,26Al,4,8,8,4,
26,Al,13,13,5513.48,4,4,35 FS 4,381.55,,[M1],0.029,7,8,True,26Al,4,8,8,6,
26,Al,13,13,5544.56,7,2,15 FS 13,1581.68,,[M1],0.007,6,4,True,26Al,3,6,10,7,
26,Al,13,13,5544.56,7,2,15 FS 13,1948.14,,[M1],0.01,9,4,True,26Al,3,6,10,5,
26,Al,13,13,5849.21,8,2,10 FS 6,707.52,,[M1],0.19,13,4,True,26Al,2,4,11,8,
26,Al,13,13,5849.21,8,2,10 FS 6,1657.23,,[M1],0.07,5,4,True,26Al,3,6,11,8,
26,Al,13,13,5849.21,8,2,10 FS 6,1301.25,,[M1],0.08,6,4,True,26Al,2,4,11,7,
27,Al,13,14,1014.56,9,3/2,1.49 PS 7,1014.52,10,M1+E2,0.0122,8,3,True,27Al,5/2,5,1,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 112, 1875 (2011)�|��30-Nov-2010�"
27,Al,13,14,2212.01,10,7/2,26.6 FS 6,2212.01,10,M1+E2,0.0627,15,7,True,27Al,5/2,5,1,1,
27,Al,13,14,2734.9,7,5/2,8.9 FS 12,1720.3,8,M1+E2,0.36,6,5,True,27Al,3/2,3,2,1,
27,Al,13,14,4410.2,4,5/2,1.2 FS 1,4409.8,5,M1+E2,0.122,12,5,True,27Al,5/2,5,3,1,
27,Al,13,14,4510.3,5,11/2,222 FS 14,1506,10,M1+E2,0.0044,7,11,True,27Al,9/2,9,1,1,
27,Al,13,14,4580,8,7/2,5.3 FS 6,4579.5,9,M1+E2,0.028,4,7,True,27Al,5/2,5,2,1,
27,Al,13,14,4580,8,7/2,5.3 FS 6,2368.7,11,M1+E2,0.05,9,7,True,27Al,7/2,7,2,1,
27,Al,13,14,4580,8,7/2,5.3 FS 6,1845,11,M1+E2,0.053,8,7,True,27Al,5/2,5,2,2,
27,Al,13,14,4811.6,5,5/2,1.5 FS 2,4811.1,6,M1+E2,0.034,6,5,True,27Al,5/2,5,4,1,
27,Al,13,14,4811.6,5,5/2,1.5 FS 2,3796.8,6,M1+E2,0.117,18,5,True,27Al,3/2,3,4,1,
27,Al,13,14,4811.6,5,5/2,1.5 FS 2,2600.3,8,M1+E2,0.13,3,5,True,27Al,7/2,7,4,1,
27,Al,13,14,4811.6,5,5/2,1.5 FS 2,1829.5,6,M1+E2,0.14,6,5,True,27Al,3/2,3,4,2,
27,Al,13,14,5667.3,12,9/2,11 FS 3,2662.9,15,(M1+E2),0.057,19,9,True,27Al,9/2,9,3,1,
27,Al,13,14,5667.3,12,9/2,11 FS 3,1156.9,14,(M1),0.14,7,9,True,27Al,11/2,11,3,1,
27,Al,13,14,7400,1,11/2,24 FS 10,686.9,15,M1+E2,0.14,7,11,True,27Al,9/2,9,4,4,
27,Al,13,14,7400,1,11/2,24 FS 10,4395.4,13,M1+E2,0.0027,12,11,True,27Al,9/2,9,4,1,
27,Al,13,14,7400,1,11/2,24 FS 10,2889.5,12,M1+E2,0.0037,18,11,True,27Al,11/2,11,4,1,
27,Al,13,14,7400,1,11/2,24 FS 10,1900.1,13,M1+E2,0.017,8,11,True,27Al,11/2,11,4,2,
28,Al,13,15,1372.917,20,1,223 FS 35,1342.3,11,M1+E2,0.022,5,2,True,28Al,2,4,1,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 114, 1189 (2013)�|��1-Apr-2013�"
28,Al,13,15,1372.917,20,1,223 FS 35,400.58,3,[M1],0.54,12,2,True,28Al,0,0,1,1,
28,Al,13,15,1620.3,4,1,92 FS 22,647.93,7,[M1],0.034,22,2,True,28Al,0,0,2,1,
28,Al,13,15,1620.3,4,1,92 FS 22,1589.72,8,M1+E2,0.051,16,2,True,28Al,2,4,2,1,
28,Al,13,15,2201.43,3,1,32 FS 2,1229.8,4,[M1],0.054,10,2,True,28Al,0,0,3,1,
28,Al,13,15,2271.745,19,4,22 FS 3,2271.65,23,[M1],0.079,13,8,True,28Al,3,6,1,1,
28,Al,13,15,2581.81,22,5,313 FS 25,310.2,,[M1],0.13,5,10,True,28Al,4,8,1,1,
28,Al,13,15,2656.3,4,4,22 FS 3,1642.35,10,[M1],0.16,3,8,True,28Al,3,6,2,2,
29,Al,13,16,3184.54,18,5/2,124 FS 23,1430.2,4,M1+E2,0.014,3,5,True,29Al,7/2,7,3,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 113, 909 (2012)�|��1-Jan-2012�"
29,Al,13,16,3184.54,18,5/2,124 FS 23,960.4,4,M1+E2,0.109,21,5,True,29Al,3/2,3,3,1,
30,Al,13,17,687.52,12,1,0.7 PS 2,443.63,8,(M1),0.35,10,2,True,30Al,2,4,1,1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 111, 2331 (2010) |  Cutoff date: 30-Jun-2010"
30,Al,13,17,1118.9,3,3,83 FS 55,875.1,5,M1,0.4,3,6,True,30Al,2,4,2,1,
26,Si,14,12,2787.05,13,2,146 FS 35,988.9,1,M1+E2,0.1,25,4,True,26Si,2,4,2,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 113, 909 (2012)�|��1-Jan-2012�"
27,Si,14,13,957.4,2,3/2,1.20 PS 8,957.3,,(M1+E2),0.0157,8,3,True,27Si,5/2,5,1,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 112, 1875 (2011)�|��30-Nov-2010�"
27,Si,14,13,957.4,2,3/2,1.20 PS 8,176.4,,(M1),0.17,6,3,True,27Si,1/2,1,1,1,
27,Si,14,13,2163.6,2,7/2,44 FS 5,2163.5,,(M1+E2),0.041,12,7,True,27Si,5/2,5,1,1,
27,Si,14,13,2647.6,3,5/2,17 FS 2,2647.4,,(M1+E2),0.012,24,5,True,27Si,5/2,5,2,1,
27,Si,14,13,2647.6,3,5/2,17 FS 2,1690.1,,(M1+E2),0.21,3,5,True,27Si,3/2,3,2,1,
27,Si,14,13,2909.9,2,9/2,52 FS 6,746.2,,(M1),0.061,23,9,True,27Si,7/2,7,1,1,
27,Si,14,13,4289.2,9,5/2,3.5 FS 14,4288.8,,M1,0.041,18,5,True,27Si,5/2,5,3,1,
27,Si,14,13,4289.2,9,5/2,3.5 FS 14,3331.5,,M1+E2,0.07,3,5,True,27Si,3/2,3,3,1,
27,Si,14,13,5062,2,5/2,21 FS 6,4104,,M1+E2,0.012,4,5,True,27Si,3/2,3,5,1,
28,Si,14,14,6276.2,7,3,0.78 PS 6,4496.92,25,(M1+E2),0.00026,9  	21,6,True,28Si,2,4,1,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 114, 1189 (2013)�|��1-Apr-2013�"
29,Si,14,15,1273.387,9,3/2,291 FS 10,1273.361,9,M1+E2,0.0353,13,3,True,29Si,1/2,1,1,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 114, 1189 (2013)�|��1-Apr-2013�"
29,Si,14,15,2425.97,3,3/2,18.1 FS 7,2425.73,20,M1+E2,0.065,4,3,True,29Si,1/2,1,2,1,
29,Si,14,15,3067.13,5,5/2,33 FS 1,1793.83,8,M1+E2,0.086,6,5,True,29Si,3/2,3,2,1,
29,Si,14,15,3067.13,5,5/2,33 FS 1,1038.89,10,M1+E2,0.099,16,5,True,29Si,5/2,5,2,1,
29,Si,14,15,4079.9,3,7/2,44 FS 12,2051.9,5,M1+E2,0.024,7,7,True,29Si,5/2,5,1,1,
29,Si,14,15,4895.2,4,5/2,12 FS 5,3621.6,4,(M1),0.021,9,5,True,29Si,3/2,3,3,1,
29,Si,14,15,5284.7,5,7/2,6 FS 3,3256.3,5,M1+E2,0.07,4,7,True,29Si,5/2,5,2,1,
29,Si,14,15,5652.2,7,9/2,51 FS 3,1572.2,6,M1+E2,0.049,5,9,True,29Si,7/2,7,2,1,
29,Si,14,15,5811.7,7,7/2,32 FS 12,2745.3,11,M1+E2,0.017,7,7,True,29Si,5/2,5,3,2,
29,Si,14,15,7139,1,11/2,29 FS 10,1486.9,,(M1+E2),0.042,16,11,True,29Si,9/2,9,1,2,
30,Si,14,16,3498.49,3,2,58 FS 17,1263.13,3,M1+E2,0.09,3,4,True,30Si,2,4,2,1,"M. Shamsuzzoha Basunia�|��Nucl. Data Sheets 111, 2331 (2010)�|��30-Jun-2010�"
30,Si,14,16,3769.48,4,1,36 FS 9,3769.22,5,M1,0.0052,14,2,True,30Si,0,0,1,1,
30,Si,14,16,3769.48,4,1,36 FS 9,1534.12,4,M1+E2,0.091,23,2,True,30Si,2,4,1,1,
30,Si,14,16,4810.31,11,2,104 FS 15,1311.8,14,M1+E2,0.036,7,4,True,30Si,2,4,3,2,
30,Si,14,16,4810.31,11,2,104 FS 15,2574.8,5,M1+E2,0.0012,4,4,True,30Si,2,4,3,1,
30,Si,14,16,4830.85,4,3,83 FS 24,2595.39,4,M1+E2,0.0014,5,6,True,30Si,2,4,1,1,
30,Si,14,16,5231.38,7,3,43 FS 21,1732.7,1,M1+E2,0.08,4,6,True,30Si,2,4,2,2,
31,Si,14,17,1694.91,4,5/2,0.57 PS 15,1694.87,5,(M1+E2),0.00039,16,5,True,31Si,3/2,3,1,1,"Authors: Jun Chen and Balraj Singh |  Citation: Nucl. Data Sheets 184, 29 (2022) |  Cutoff date: 24-Jun-2022"
31,Si,14,17,2788.03,7,5/2,14 FS 14,2787.9,12,(M1+E2),0.06,6,5,True,31Si,3/2,3,2,1,
32,Si,14,18,4230.8,8,2,0.26 PS 9,2289.4,8,M1+E2,0.0016,9,4,True,32Si,2,4,2,1,"Christian Ouellet, Balraj Singh�|��Nucl. Data Sheets 112, 2199 (2011)�|��24-Aug-2011�"
29,P,15,14,1383.55,7,3/2,151 FS 12,1383.48,,(M1+E2),0.054,7,3,True,29P,1/2,1,1,1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 113, 909 (2012) |  Cutoff date: 1-Jan-2012"
29,P,15,14,1953.91,17,5/2,268 FS 21,570.35,,(M1+E2),0.035,6,5,True,29P,3/2,3,1,1,
29,P,15,14,2422.7,3,3/2,19 FS 3,2422.5,,(M1+E2),0.065,11,3,True,29P,1/2,1,2,1,
29,P,15,14,2422.7,3,3/2,19 FS 3,1039.1,,(M1+E2),0.12,3,3,True,29P,3/2,3,2,1,
29,P,15,14,3105.9,3,5/2,23 FS 10,1722.2,,(M1+E2),0.13,6,5,True,29P,3/2,3,2,1,
29,P,15,14,4080.5,3,7/2,11 FS 1,2126.3,,(M1+E2),0.106,13,7,True,29P,5/2,5,1,1,
30,P,15,15,1454.23,2,2,4.5 PS 5,1454.23,2,M1+E2,0.00145,17,4,True,30P,1,2,1,1,"Author: M. Shamsuzzoha Basunia |  Citation: Nucl. Data Sheets 111, 2331 (2010) |  Cutoff date: 30-Jun-2010"
30,P,15,15,2723.72,7,2,112 FS 10,2723.72,7,M1+E2,0.00039,8,4,True,30P,1,2,2,1,
31,P,15,16,1266.13,12,3/2,0.523 PS 18,1266.1,1,M1+E2,0.0192,7,3,True,31P,1/2,1,1,1,"Christian Ouellet and Balraj Singh�|��Nucl. Data Sheets 114, 209 (2013)�|��15-Feb-2013�"
31,P,15,16,3134.3,4,1/2,7.2 FS 6,3134.3,,M1,0.097,8,1,True,31P,1/2,1,2,1,
31,P,15,16,3295,2,5/2,88 FS 10,2028.8,2,M1+E2,0.0196,23,5,True,31P,3/2,3,2,1,
31,P,15,16,3295,2,5/2,88 FS 10,1061.6,2,M1+E2,0.038,5,5,True,31P,5/2,5,2,1,
31,P,15,16,3414.6,3,7/2,219 FS 17,1181,2,M1+E2,0.00142,21,7,True,31P,5/2,5,1,1,
31,P,15,16,3506.1,6,3/2,8.8 FS 13,3506.1,,M1+E2,0.028,5,3,True,31P,1/2,1,2,1,
31,P,15,16,4190.9,10,5/2,4.9 FS 21,2924.7,6,M1+E2,0.13,6,5,True,31P,3/2,3,3,1,
31,P,15,16,4260.4,10,3/2,10.4 FS 35,4260.4,,M1+E2,0.017,6,3,True,31P,1/2,1,3,1,
31,P,15,16,4260.4,10,3/2,10.4 FS 35,2994.1,,M1+E2,0.019,7,3,True,31P,3/2,3,3,1,
31,P,15,16,4592.5,10,3/2,12 FS 4,3326.1,,M1+E2,0.017,9,3,True,31P,3/2,3,4,1,
31,P,15,16,4634.2,8,7/2,68 FS 10,2399.7,5,M1+E2,0.0049,8,7,True,31P,5/2,5,2,1,
31,P,15,16,4634.2,8,7/2,68 FS 10,1339.6,3,M1+E2,0.04,7,7,True,31P,5/2,5,2,2,
31,P,15,16,4634.2,8,7/2,68 FS 10,1219.4,1,M1+E2,0.056,9,7,True,31P,7/2,7,2,1,
31,P,15,16,5116,15,5/2,10.4 FS 35,3849.6,,M1+E2,0.016,6,5,True,31P,3/2,3,5,1,
31,P,15,16,5116,15,5/2,10.4 FS 35,2882,,M1+E2,0.015,9,5,True,31P,5/2,5,5,1,
31,P,15,16,5891.9,20,9/2,23 FS 6,2477.3,6,M1+E2,0.0044,19,9,True,31P,7/2,7,2,1,
31,P,15,16,6046.4,26,7/2,22 FS 10,3812.3,,M1+E2,0.0013,11,7,True,31P,5/2,5,4,1,
31,P,15,16,6078.1,18,9/2,22 FS 10,1444.2,3,M1+E2,0.06,4,9,True,31P,7/2,7,3,2,
32,P,15,17,78.06,2,2,278 PS 9,78.05,2,(M1),0.165,6,4,True,32P,1,2,1,1,"Authors: Christian Ouellet, Balraj Singh |  Citation: Nucl. Data Sheets 112, 2199 (2011) |  Cutoff date: 24-Aug-2011"
32,P,15,17,512.7,3,0,1.83 PS 8,512.69,3,M1,0.088,4,0,True,32P,1,2,1,1,
32,P,15,17,1149.39,3,1,183 FS 12,1071.31,4,M1+E2,0.041,4,2,True,32P,2,4,2,1,
32,P,15,17,1149.39,3,1,183 FS 12,636.68,5,M1,0.232,19,2,True,32P,0,0,2,1,
32,P,15,17,1755,10,3,430 FS 28,1676.89,11,M1+E2,0.0064,7,6,True,32P,2,4,1,1,
32,P,15,17,1755,10,3,430 FS 28,432.15,11,M1+E2,0.0125,11,6,True,32P,2,4,1,2,
32,P,15,17,2177.2,2,3,53 FS 10,2099,3,M1+E2,0.039,8,6,True,32P,2,4,2,1,
32,P,15,17,2217.79,11,2,166 FS 17,2217.7,12,M1+E2,0.0048,10,4,True,32P,1,2,3,1,
32,P,15,17,2217.79,11,2,166 FS 17,894.93,12,M1+E2,0.048,11,4,True,32P,2,4,3,2,
32,P,15,17,2657.53,9,2,8.3 FS 28,2657.41,10,M1+E2,0.09,4,4,True,32P,1,2,4,1,
32,P,15,17,2657.53,9,2,8.3 FS 28,902.51,14,(M1),0.24,11,4,True,32P,3,6,4,1,
32,P,15,17,2740.36,6,1,14 FS 5,2227.57,7,M1,0.09,4,2,True,32P,0,0,4,1,
32,P,15,17,3004.6,8,3,60 FS 3,1681.7,9,M1+E2,0.0009,7,6,True,32P,2,4,3,2,
32,P,15,17,3149.3,3,4,345 FS 25,1393.9,14,M1+E2,0.00013,7,8,True,32P,3,6,1,1,
32,P,15,17,3149.3,3,4,345 FS 25,971.7,14,M1+E2,0.0138,11,8,True,32P,3,6,1,2,
32,P,15,17,3797.3,4,3,49 FS 26,3717.8,7,M1+E2,0.0014,10,6,True,32P,2,4,4,1,
32,P,15,17,4743.3,4,5,,1594.2,14,M1+E2,0.025,8,10,True,32P,4,8,1,1,
32,P,15,17,5072.44,6,0,104 FS 34,3922.79,7,M1,0.003,10,0,True,32P,1,2,3,2,
32,P,15,17,5072.44,6,0,104 FS 34,2842.6,9,M1,0.0009,3,0,True,32P,1,2,3,3,
33,P,15,18,1431.7,2,3/2,0.43 PS 7,1431.7,2,M1+E2,0.013,3,3,True,33P,1/2,1,1,1,"Jun Chen and Balraj Singh�|��Nucl. Data Sheets 112, 1393 (2011)�|��31-Mar-2011�"
33,P,15,18,2538.6,3,3/2,35 FS 7,691,4,[M1],0.13,6,3,True,33P,5/2,5,2,1,
33,P,15,18,2538.6,3,3/2,35 FS 7,2538.5,5,(M1+E2),0.032,16,3,True,33P,1/2,1,2,1,
33,P,15,18,2538.6,3,3/2,35 FS 7,1106.8,3,[M1],0.037,15,3,True,33P,3/2,3,2,1,
33,P,15,18,3276.1,4,3/2,0.14 PS 3,1843.9,,[M1],0.0006,6,3,True,33P,3/2,3,3,1,
33,P,15,18,3490.6,3,5/2,58 FS 12,2058.8,4,(M1+E2),0.017,4,5,True,33P,3/2,3,2,1,
33,P,15,18,4048.4,5,5/2,62 FS 21,2616.5,8,M1+E2,0.014,5,5,True,33P,3/2,3,3,1,
33,P,15,18,4048.4,5,5/2,62 FS 21,1509.6,6,[M1],0.01,6,5,True,33P,3/2,3,3,2,
33,P,15,18,4048.4,5,5/2,62 FS 21,772.4,,[M1],0.05,3,5,True,33P,3/2,3,3,3,
34,P,15,19,1607.77,20,1,0.52 PS +45-14,1607.7,5,M1+E2,0.0036,31,2,True,34P,1,2,2,1,"Authors: Ninel Nica, Balraj Singh |  Citation: Nucl. Data Sheets 113, 1563 (2012) |  Cutoff date: 28-May-2012"
34,P,15,19,1607.77,20,1,0.52 PS +45-14,1178.63,19,(M1+E2),0.008,8,2,True,34P,2,4,2,1,
31,S,16,15,1248.87,9,3/2,0.50 PS 12,1248.86,10,M1+E2,0.02,6,3,True,31S,1/2,1,1,1,"Christian Ouellet and Balraj Singh�|��Nucl. Data Sheets 114, 209 (2013)�|��15-Feb-2013�"
32,S,16,16,4695.3,4,1,286 FS 74,4694,25,[M1],0.00029,8,2,True,32S,0,0,1,1,"Christian Ouellet and Balraj Singh�|��Nucl. Data Sheets 114, 209 (2013)�|��15-Feb-2013�"
32,S,16,16,7115.3,10,2,1.73 FS 35,4884.2,,M1+E2,0.079,17,4,True,32S,2,4,5,1,
33,S,16,17,840.982,12,1/2,1.15 PS 12,840.974,14,M1+E2,0.031,4,1,True,33S,3/2,3,1,1,"Jun Chen and Balraj Singh�|��Nucl. Data Sheets 112, 1393 (2011)�|��31-Mar-2011�"
33,S,16,17,1967.19,3,5/2,94 FS 14,1967.2,6,M1+E2,0.021,4,5,True,33S,3/2,3,1,1,
33,S,16,17,2313.399,14,3/2,109 FS 17,1472.411,13,M1+E2,0.044,8,3,True,33S,1/2,1,2,1,
33,S,16,17,2313.399,14,3/2,109 FS 17,346.19,14,(M1),0.055,14,3,True,33S,5/2,5,2,1,
33,S,16,17,2313.399,14,3/2,109 FS 17,2313.34,7,M1+E2,0.0043,8,3,True,33S,3/2,3,2,1,
33,S,16,17,2867.626,20,5/2,10.8 FS 35,2867.47,4,M1+E2,0.08,3,5,True,33S,3/2,3,2,1,
33,S,16,17,3831.6,3,5/2,30 FS 8,3831.9,9,(M1+E2),0.0061,18,5,True,33S,3/2,3,3,1,
33,S,16,17,3831.6,3,5/2,30 FS 8,862.4,,[M1],0.12,6,5,True,33S,7/2,7,3,1,
33,S,16,17,3934.73,6,3/2,24 FS 7,3093.7,3,[M1+E2],0.0024,8,3,True,33S,1/2,1,3,1,
33,S,16,17,3934.73,6,3/2,24 FS 7,3935,5,(M1+E2),0.0082,25,3,True,33S,3/2,3,3,1,
33,S,16,17,4048.56,8,9/2,211 FS 53,1079.2,1,(M1+E2),0.0068,19,9,True,33S,7/2,7,2,1,
33,S,16,17,4095.09,17,7/2,31 FS 8,2127.7,2,(M1+E2),0.046,14,7,True,33S,5/2,5,2,1,
34,S,16,18,3304.212,13,2,136 FS 7,1176.65,20,M1+E2,0.052,3,4,True,34S,2,4,2,1,"Ninel Nica, Balraj Singh�|��Nucl. Data Sheets 113, 1563 (2012)�|��28-May-2012�"
34,S,16,18,4114.813,23,2,73 FS 6,1987.19,3,M1+E2,0.0143,23,4,True,34S,2,4,3,1,
34,S,16,18,4876.839,24,3,40 FS 15,2749.24,5,M1+E2,0.014,6,6,True,34S,2,4,1,1,
34,S,16,18,4876.839,24,3,40 FS 15,1572.57,5,M1+E2,0.06,24,6,True,34S,2,4,1,2,
36,S,16,20,4523,6,1,0.017 PS 8,4522.2,15,M1,0.01,5,2,True,36S,0,0,1,1,"Ninel Nica, John Cameron and Balraj Singh�|��Nucl. Data Sheets 113, 1 (2012)�|��31-Dec-2011�"
33,Cl,17,16,810.55,16,1/2,1.2 PS 2,810.55,16,[M1],0.034,6,1,True,33Cl,3/2,3,1,1,"Jun Chen and Balraj Singh�|��Nucl. Data Sheets 112, 1393 (2011)�|��31-Mar-2011�"
33,Cl,17,16,1986.3,3,5/2,55 FS 11,1986.5,4,M1+E2,0.04,9,5,True,33Cl,3/2,3,1,1,
33,Cl,17,16,2352,3,3/2,70 FS 20,2351.9,3,M1+E2,0.0023,12,3,True,33Cl,3/2,3,2,1,
33,Cl,17,16,2352,3,3/2,70 FS 20,1541.5,5,M1+E2,0.054,16,3,True,33Cl,1/2,1,2,1,
33,Cl,17,16,2839,3,5/2,3 FS 1,2839,3,M1+E2,0.31,11,5,True,33Cl,3/2,3,2,1,
33,Cl,17,16,2975.4,3,7/2,60 FS 14,989.1,,M1+E2,0.053,20,7,True,33Cl,5/2,5,1,1,
33,Cl,17,16,3971.2,2,3/2,5 KEV 3,3970.9,2,M1+E2,0.0033,18,3,True,33Cl,3/2,3,3,1,
33,Cl,17,16,4112.27,20,3/2,3 KEV LT,3280,50,M1+E2,0.036,0.0036,3,True,33Cl,1/2,1,4,1,
34,Cl,17,17,461,4,1,5.2 PS 4,461,4,M1,0.043,4,2,True,34Cl,0,0,1,1,"Ninel Nica, Balraj Singh�|��Nucl. Data Sheets 113, 1563 (2012)�|��28-May-2012�"
34,Cl,17,17,665.56,4,1,9.2 PS 4,665.55,5,M1,0.0068,8,2,True,34Cl,0,0,2,1,
34,Cl,17,17,1230.26,4,2,13.6 PS 9,769.25,7,M1+E2,0.0006,3,4,True,34Cl,1,2,1,1,
34,Cl,17,17,1230.26,4,2,13.6 PS 9,564.68,6,M1+E2,0.0023,3,4,True,34Cl,1,2,1,2,
34,Cl,17,17,1230.26,4,2,13.6 PS 9,1083.88,10,M1+E2,0.00011,13,4,True,34Cl,3,6,1,1,
34,Cl,17,17,1887.14,5,2,1.2 PS 5,1740.74,10,M1+E2,0.0005,5,4,True,34Cl,3,6,2,1,
34,Cl,17,17,1887.14,5,2,1.2 PS 5,1426.1,10,M1+E2,0.0009,4,4,True,34Cl,1,2,2,1,
34,Cl,17,17,2376.5,4,4,150 FS 17,2230.1,4,(M1+E2),0.00022,15,8,True,34Cl,3,6,1,1,
34,Cl,17,17,2580.4,2,1,33 FS 8,2580.3,,M1,0.038,10,2,True,34Cl,0,0,3,1,
35,Cl,17,18,1219.29,11,1/2,126 FS 14,1219.3,2,M1+E2,0.095,11,1,True,35Cl,3/2,3,1,1,"Jun Chen, John Cameron and Balraj Singh�|��Nucl. Data Sheets 112,2715 (2011)�|��20-Oct-2011�"
35,Cl,17,18,1763.04,7,5/2,0.39 PS 4,1763.13,10,M1+E2,0.00107,13,5,True,35Cl,3/2,3,1,1,
35,Cl,17,18,2645.74,8,7/2,159 FS 21,882.84,10,M1+E2,0.017,3,7,True,35Cl,5/2,5,1,1,
35,Cl,17,18,2693.75,8,3/2,33 FS 6,930.9,2,M1+E2,0.106,22,3,True,35Cl,5/2,5,2,1,
35,Cl,17,18,2693.75,8,3/2,33 FS 6,2693.6,1,M1+E2,0.026,5,3,True,35Cl,3/2,3,2,1,
35,Cl,17,18,2693.75,8,3/2,33 FS 6,1474.8,3,M1+E2,0.011,4,3,True,35Cl,1/2,1,2,1,
35,Cl,17,18,3002.3,13,5/2,21 FS 4,3002.4,4,M1+E2,0.035,7,5,True,35Cl,3/2,3,2,1,
35,Cl,17,18,3918.49,17,3/2,4.9 FS 14,3918.4,6,M1+E2,0.058,17,3,True,35Cl,3/2,3,3,1,
35,Cl,17,18,3943.82,25,9/2,205 FS 35,1297.4,15,M1+E2,0.00034,12,9,True,35Cl,7/2,7,1,1,
35,Cl,17,18,3967.5,23,1/2,10 FS 3,2748.5,6,[M1],0.079,25,1,True,35Cl,1/2,1,2,1,
35,Cl,17,18,4111.98,24,7/2,49 FS 11,2348.8,,M1+E2,0.015,4,7,True,35Cl,5/2,5,2,1,
36,Cl,17,19,788.4328,4,3,14.7 PS 10,788.4236,4,M1+E2,0.0014,6,6,True,36Cl,2,4,1,1,"Authors: Ninel Nica, John Cameron and Balraj Singh |  Citation: Nucl. Data Sheets 113, 1 (2012) |  Cutoff date: 31-Dec-2011"
36,Cl,17,19,1164.8799,9,1,6.9 PS 4,1164.86,5,M1+E2,0.00183,13,2,True,36Cl,2,4,1,1,
36,Cl,17,19,2492.3035,22,2,40 FS 9,1327.396,4,M1+E2,0.16,4,4,True,36Cl,1,2,3,1,
37,Cl,17,20,1726.58,4,1/2,0.13 PS 2,1726.4,2,M1+E2,0.031,5,1,True,37Cl,3/2,3,1,1,"Authors: John Cameron, Jun Chen and Balraj Singh, Ninel Nica |  Citation: Nucl. Data Sheets 113, 365 (2012) |  Cutoff date: 15-Jan-2012"
37,Cl,17,20,3086.12,7,5/2,37 FS 8,3086.2,2,M1+E2,0.013,3,5,True,37Cl,3/2,3,1,1,
37,Cl,17,20,3707.79,9,3/2,44 FS 14,1981.2,,M1+E2,0.005,3,3,True,37Cl,1/2,1,3,1,
37,Cl,17,20,4016.27,9,3/2,0.11 PS 4,2289.6,,M1+E2,0.003,12,3,True,37Cl,1/2,1,4,1,
37,Cl,17,20,4016.27,9,3/2,0.11 PS 4,930,,M1+E2,0.11,5,3,True,37Cl,5/2,5,4,1,
37,Cl,17,20,4016.27,9,3/2,0.11 PS 4,4016,,M1+E2,0.0008,4,3,True,37Cl,3/2,3,4,1,
37,Cl,17,20,5490.68,11,5/2,15 FS 6,1782.8,,M1+E2,0.08,4,5,True,37Cl,3/2,3,4,3,
34,Ar,18,16,3287.7,5,2,194 FS 35,1196.6,4,M1+E2,0.06,12,4,True,34Ar,2,4,2,1,"Ninel Nica, Balraj Singh�|��Nucl. Data Sheets 113, 1563 (2012)�|��28-May-2012�"
36,Ar,18,18,4440.11,19,2,76 FS 14,2469.6,,M1+E2,0.0025,0.0025,4,True,36Ar,2,4,2,1,"Ninel Nica, John Cameron and Balraj Singh�|��Nucl. Data Sheets 113, 1 (2012)�|��31-Dec-2011�"
37,Ar,18,19,2796.15,8,5/2,14 FS 4,2796.04,22,M1+E2,0.069,20,5,True,37Ar,3/2,3,1,1,"John Cameron, Jun Chen and Balraj Singh, Ninel Nica�|��Nucl. Data Sheets 113, 365 (2012)�|��15-Jan-2012�"
37,Ar,18,19,3170,5,5/2,56 FS 5,3169.9,5,M1+E2,0.0078,12,5,True,37Ar,3/2,3,2,1,
37,Ar,18,19,3601.8,4,3/2,23 FS 5,3601.7,4,M1+E2,0.014,4,3,True,37Ar,3/2,3,2,1,
37,Ar,18,19,3937.1,4,3/2,17 FS 10,3936.8,6,M1+E2,0.013,8,3,True,37Ar,3/2,3,3,1,
37,Ar,18,19,3937.1,4,3/2,17 FS 10,2527.2,4,M1+E2,0.0013,14,3,True,37Ar,1/2,1,3,1,
37,Ar,18,19,4283.87,25,7/2,28 FS 14,1488.1,3,M1+E2,0.023,13,7,True,37Ar,5/2,5,2,1,
37,Ar,18,19,6150.45,24,13/2,3.1 PS 3,937.19,18,M1+E2,0.0064,9,13,True,37Ar,11/2,11,1,1,
37,Ar,18,19,6473.28,24,15/2,4.9 PS 7,322.8,8,M1+E2,0.061,10,15,True,37Ar,13/2,13,1,1,
37,K,19,18,2750.22,8,5/2,1.4 FS 3,2750.1,,M1+E2,0.73,16,5,True,37K,3/2,3,1,1,"Authors: John Cameron, Jun Chen and Balraj Singh, Ninel Nica |  Citation: Nucl. Data Sheets 113, 365 (2012) |  Cutoff date: 15-Jan-2012 "
38,K,19,19,458.53,16,1,7.0 PS 6,328.1,2,M1,0.088,9,2,True,38K,0,0,1,1,"Jun Chen�|��Nucl. Data Sheets 152, 1 (2018)�|��30-Sep-2017�"
38,K,19,19,1697.65,25,1,48 FS 10,1567.4,2,M1,0.119,32,2,True,38K,0,0,2,1,
38,K,19,19,2401.12,19,2,52 FS 15,1942.5,1,M1+E2,0.053,24,4,True,38K,1,2,1,1,


==> supplemental_materials/README.txt <==

Supplemental materials

Gamow-Teller (GT)
- GT_transitions_citations.csv : list of GT transitions used for UQ
- GT_histograms.pdf : histogram plots of each B(GT) value for many samples of the Hamiltonian parameters \lambda

Electric quadrupole (E2)
- E2_transitions_citations.csv : list of E2 transitions used for UQ
- E2_M_histograms.pdf : histogram plots of each M(E2) value for many samples of Hamiltonian parameters \lambda. These show proton and neutron parts separately, which are combined to compute the B(E2).
- E2_B_histograms.pdf : histogram plots of each B(E2) value for many samples of Hamiltonian parameters \lambda. These are computed using the optimal parameters determined by our UQ.

Magnetic quadrupole (M1)
- M1_transitions_citations.csv : list of M1 transitions used for UQ
- M1_moments_citations.csv : list of M1 moments used for UQ
- M1_M_histograms.pdf : histogram plots of each M(M1) value for many samples of Hamiltonian parameters \lambda. These show proton and neutron parts separately, and spin and orbital parts separately, which are all combined to compute the B(M1).
- M1_B_histograms.pdf : histogram plots of each B(M1) value for many samples of the Hamiltonian parameters \lambda. These are computed using the optimal parameters determined by our UQ. 

supplemental_hessian_plot.pdf
This document contains heatmap figures of the approximate Hessian matrices of interaction parameters computed with respect to B(GT), B(E2), B(M1), SR(GT), SR(E2), and SR(M1)
